Density Evolution of Soft-Decision Collapsed Projection-Aggregation Decoding for Reed-Muller Codes over the BIAWGN Channel

Reed-Muller (RM) codes have been shown to achieve capacity over a range of channels, and recently proposed projection-aggregation (PA) decoding has been experimentally shown to achieve near-maximum-likelihood decoding performance. These recent achievements motivate theoretical research on PA decoding. In this work, we analyze the density function of the soft output from collapsed projection-aggregation (CPA) decoding for RM codes over the binary-input additive white Gaussian noise (BIAWGN) channel. We prove that soft-decision CPA decoding returns an exact marginal probability and is symmetric. Based on the analysis, we build a density evolution model for CPA decoding. To simplify the density evolution, we approximate the projection and the fast Hadamard transform decoding using hard-decision decoding. Simulation results over the BIAWGN channel show that our proposed density evolution model captures the fast reduction in the mean and the variance of the soft information returned from the CPA decoding, which qualitatively explains the decoding mechanism and the fast convergence speed of the CPA decoding. We perform an asymptotic analysis based on the proposed density evolution, and we show that CPA decoding can achieve a vanishing error probability for RM codes with a vanishing code rate.

==> data/de_pdf_pcpa_73.txt <==
x        y0     y1     y2
-30.0000 0.0000 0.0000 0.0000
-29.9000 0.0000 0.0000 0.0000
-29.8000 0.0000 0.0000 0.0000
-29.7000 0.0000 0.0000 0.0000
-29.6000 0.0000 0.0000 0.0000
-29.5000 0.0000 0.0000 0.0000
-29.4000 0.0000 0.0000 0.0000
-29.3000 0.0000 0.0000 0.0000
-29.2000 0.0000 0.0000 0.0000
-29.1000 0.0000 0.0000 0.0000
-29.0000 0.0000 0.0000 0.0000
-28.9000 0.0000 0.0000 0.0000
-28.8000 0.0000 0.0000 0.0000
-28.7000 0.0000 0.0000 0.0000
-28.6000 0.0000 0.0000 0.0000
-28.5000 0.0000 0.0000 0.0000
-28.4000 0.0000 0.0000 0.0000
-28.3000 0.0000 0.0000 0.0000
-28.2000 0.0000 0.0000 0.0000
-28.1000 0.0000 0.0000 0.0000
-28.0000 0.0000 0.0000 0.0000
-27.9000 0.0000 0.0000 0.0000
-27.8000 0.0000 0.0000 0.0000
-27.7000 0.0000 0.0000 0.0000
-27.6000 0.0000 0.0000 0.0000
-27.5000 0.0000 0.0000 0.0000
-27.4000 0.0000 0.0000 0.0000
-27.3000 0.0000 0.0000 0.0000
-27.2000 0.0000 0.0000 0.0000
-27.1000 0.0000 0.0000 0.0000
-27.0000 0.0000 0.0000 0.0000
-26.9000 0.0000 0.0000 0.0000
-26.8000 0.0000 0.0000 0.0000
-26.7000 0.0000 0.0000 0.0000
-26.6000 0.0000 0.0000 0.0000
-26.5000 0.0000 0.0000 0.0000
-26.4000 0.0000 0.0000 0.0000
-26.3000 0.0000 0.0000 0.0000
-26.2000 0.0000 0.0000 0.0000
-26.1000 0.0000 0.0000 0.0000
-26.0000 0.0000 0.0000 0.0000
-25.9000 0.0000 0.0000 0.0000
-25.8000 0.0000 0.0000 0.0000
-25.7000 0.0000 0.0000 0.0000
-25.6000 0.0000 0.0000 0.0000
-25.5000 0.0000 0.0000 0.0000
-25.4000 0.0000 0.0000 0.0000
-25.3000 0.0000 0.0000 0.0000
-25.2000 0.0000 0.0000 0.0000
-25.1000 0.0000 0.0000 0.0000
-25.0000 0.0000 0.0000 0.0000
-24.9000 0.0000 0.0000 0.0000
-24.8000 0.0000 0.0000 0.0000
-24.7000 0.0000 0.0000 0.0000
-24.6000 0.0000 0.0000 0.0000
-24.5000 0.0000 0.0000 0.0000
-24.4000 0.0000 0.0000 0.0000
-24.3000 0.0000 0.0000 0.0000
-24.2000 0.0000 0.0000 0.0000
-24.1000 0.0000 0.0000 0.0000
-24.0000 0.0000 0.0000 0.0000
-23.9000 0.0000 0.0000 0.0000
-23.8000 0.0000 0.0000 0.0000
-23.7000 0.0000 0.0000 0.0000
-23.6000 0.0000 0.0000 0.0000
-23.5000 0.0000 0.0000 0.0000
-23.4000 0.0000 0.0000 0.0000
-23.3000 0.0000 0.0000 0.0000
-23.2000 0.0000 0.0000 0.0000
-23.1000 0.0000 0.0000 0.0000
-23.0000 0.0000 0.0000 0.0000
-22.9000 0.0000 0.0000 0.0000
-22.8000 0.0000 0.0000 0.0000
-22.7000 0.0000 0.0000 0.0000
-22.6000 0.0000 0.0000 0.0000
-22.5000 0.0000 0.0000 0.0000
-22.4000 0.0000 0.0000 0.0000
-22.3000 0.0000 0.0000 0.0000
-22.2000 0.0000 0.0000 0.0000
-22.1000 0.0000 0.0000 0.0000
-22.0000 0.0000 0.0000 0.0000
-21.9000 0.0000 0.0000 0.0000
-21.8000 0.0000 0.0000 0.0000
-21.7000 0.0000 0.0000 0.0000
-21.6000 0.0000 0.0000 0.0000
-21.5000 0.0000 0.0000 0.0000
-21.4000 0.0000 0.0000 0.0000
-21.3000 0.0000 0.0000 0.0000
-21.2000 0.0000 0.0000 0.0000
-21.1000 0.0000 0.0000 0.0000
-21.0000 0.0000 0.0000 0.0000
-20.9000 0.0000 0.0000 0.0000
-20.8000 0.0000 0.0000 0.0000
-20.7000 0.0000 0.0000 0.0000
-20.6000 0.0000 0.0000 0.0000
-20.5000 0.0000 0.0000 0.0000
-20.4000 0.0000 0.0000 0.0000
-20.3000 0.0000 0.0000 0.0000
-20.2000 0.0000 0.0000 0.0000
-20.1000 0.0000 0.0000 0.0000
-20.0000 0.0000 0.0000 0.0000
-19.9000 0.0000 0.0000 0.0000
-19.8000 0.0000 0.0000 0.0000
-19.7000 0.0000 0.0000 0.0000
-19.6000 0.0000 0.0000 0.0000
-19.5000 0.0000 0.0000 0.0000
-19.4000 0.0000 0.0000 0.0000
-19.3000 0.0000 0.0000 0.0000
-19.2000 0.0000 0.0000 0.0000
-19.1000 0.0000 0.0000 0.0000
-19.0000 0.0000 0.0000 0.0000
-18.9000 0.0000 0.0000 0.0000
-18.8000 0.0000 0.0000 0.0000
-18.7000 0.0000 0.0000 0.0000
-18.6000 0.0000 0.0000 0.0000
-18.5000 0.0000 0.0000 0.0000
-18.4000 0.0000 0.0000 0.0000
-18.3000 0.0000 0.0000 0.0000
-18.2000 0.0000 0.0000 0.0000
-18.1000 0.0000 0.0000 0.0000
-18.0000 0.0000 0.0000 0.0000
-17.9000 0.0000 0.0000 0.0000
-17.8000 0.0000 0.0000 0.0000
-17.7000 0.0000 0.0000 0.0000
-17.6000 0.0000 0.0000 0.0000
-17.5000 0.0000 0.0000 0.0000
-17.4000 0.0000 0.0000 0.0000
-17.3000 0.0000 0.0000 0.0000
-17.2000 0.0000 0.0000 0.0000
-17.1000 0.0000 0.0000 0.0000
-17.0000 0.0000 0.0000 0.0000
-16.9000 0.0000 0.0000 0.0000
-16.8000 0.0000 0.0000 0.0000
-16.7000 0.0000 0.0000 0.0000
-16.6000 0.0000 0.0000 0.0000
-16.5000 0.0000 0.0000 0.0000
-16.4000 0.0000 0.0000 0.0000
-16.3000 0.0000 0.0000 0.0000
-16.2000 0.0000 0.0000 0.0000
-16.1000 0.0000 0.0000 0.0000
-16.0000 0.0000 0.0000 0.0000
-15.9000 0.0000 0.0000 0.0000
-15.8000 0.0000 0.0000 0.0000
-15.7000 0.0000 0.0000 0.0000
-15.6000 0.0000 0.0000 0.0000
-15.5000 0.0000 0.0000 0.0000
-15.4000 0.0000 0.0000 0.0000
-15.3000 0.0000 0.0000 0.0000
-15.2000 0.0000 0.0000 0.0000
-15.1000 0.0000 0.0000 0.0000
-15.0000 0.0000 0.0000 0.0000
-14.9000 0.0000 0.0000 0.0000
-14.8000 0.0000 0.0000 0.0000
-14.7000 0.0000 0.0000 0.0000
-14.6000 0.0000 0.0000 0.0000
-14.5000 0.0000 0.0000 0.0000
-14.4000 0.0000 0.0000 0.0000
-14.3000 0.0000 0.0000 0.0000
-14.2000 0.0000 0.0000 0.0000
-14.1000 0.0000 0.0000 0.0000
-14.0000 0.0000 0.0000 0.0000
-13.9000 0.0000 0.0000 0.0000
-13.8000 0.0000 0.0000 0.0000
-13.7000 0.0000 0.0000 0.0000
-13.6000 0.0000 0.0000 0.0000
-13.5000 0.0000 0.0000 0.0000
-13.4000 0.0000 0.0000 0.0000
-13.3000 0.0000 0.0000 0.0000
-13.2000 0.0000 0.0000 0.0000
-13.1000 0.0000 0.0000 0.0000
-13.0000 0.0000 0.0000 0.0000
-12.9000 0.0000 0.0000 0.0000
-12.8000 0.0000 0.0000 0.0000
-12.7000 0.0000 0.0000 0.0000
-12.6000 0.0000 0.0000 0.0000
-12.5000 0.0000 0.0000 0.0000
-12.4000 0.0000 0.0000 0.0000
-12.3000 0.0000 0.0000 0.0000
-12.2000 0.0000 0.0000 0.0000
-12.1000 0.0000 0.0000 0.0000
-12.0000 0.0000 0.0000 0.0000
-11.9000 0.0000 0.0000 0.0000
-11.8000 0.0000 0.0000 0.0000
-11.7000 0.0000 0.0000 0.0000
-11.6000 0.0000 0.0000 0.0000
-11.5000 0.0000 0.0000 0.0000
-11.4000 0.0000 0.0000 0.0000
-11.3000 0.0000 0.0000 0.0000
-11.2000 0.0000 0.0000 0.0000
-11.1000 0.0000 0.0000 0.0000
-11.0000 0.0000 0.0000 0.0000
-10.9000 0.0000 0.0000 0.0000
-10.8000 0.0000 0.0000 0.0000
-10.7000 0.0000 0.0000 0.0000
-10.6000 0.0000 0.0000 0.0000
-10.5000 0.0000 0.0000 0.0000
-10.4000 0.0000 0.0000 0.0000
-10.3000 0.0000 0.0000 0.0000
-10.2000 0.0000 0.0000 0.0000
-10.1000 0.0000 0.0000 0.0000
-10.0000 0.0000 0.0000 0.0000
-9.9000 0.0000 0.0000 0.0000
-9.8000 0.0000 0.0000 0.0000
-9.7000 0.0000 0.0000 0.0000
-9.6000 0.0000 0.0000 0.0000
-9.5000 0.0000 0.0000 0.0000
-9.4000 0.0000 0.0000 0.0000
-9.3000 0.0000 0.0000 0.0000
-9.2000 0.0000 0.0000 0.0000
-9.1000 0.0000 0.0000 0.0000
-9.0000 0.0000 0.0000 0.0000
-8.9000 0.0000 0.0000 0.0000
-8.8000 0.0000 0.0000 0.0000
-8.7000 0.0000 0.0000 0.0000
-8.6000 0.0000 0.0000 0.0000
-8.5000 0.0000 0.0000 0.0000
-8.4000 0.0000 0.0000 0.0000
-8.3000 0.0000 0.0000 0.0000
-8.2000 0.0000 0.0000 0.0000
-8.1000 0.0000 0.0000 0.0000
-8.0000 0.0000 0.0000 0.0000
-7.9000 0.0000 0.0000 0.0000
-7.8000 0.0000 0.0000 0.0000
-7.7000 0.0000 0.0000 0.0000
-7.6000 0.0000 0.0000 0.0000
-7.5000 0.0000 0.0000 0.0000
-7.4000 0.0000 0.0000 0.0000
-7.3000 0.0000 0.0000 0.0000
-7.2000 0.0000 0.0000 0.0000
-7.1000 0.0000 0.0000 0.0000
-7.0000 0.0000 0.0000 0.0000
-6.9000 0.0000 0.0000 0.0000
-6.8000 0.0000 0.0000 0.0000
-6.7000 0.0000 0.0000 0.0000
-6.6000 0.0000 0.0000 0.0000
-6.5000 0.0000 0.0000 0.0000
-6.4000 0.0000 0.0000 0.0000
-6.3000 0.0000 0.0000 0.0000
-6.2000 0.0000 0.0000 0.0000
-6.1000 0.0000 0.0000 0.0000
-6.0000 0.0000 0.0000 0.0000
-5.9000 0.0000 0.0000 0.0000
-5.8000 0.0000 0.0000 0.0000
-5.7000 0.0000 0.0000 0.0000
-5.6000 0.0000 0.0000 0.0000
-5.5000 0.0000 0.0000 0.0000
-5.4000 0.0000 0.0000 0.0000
-5.3000 0.0001 0.0000 0.0000
-5.2000 0.0001 0.0000 0.0000
-5.1000 0.0001 0.0000 0.0000
-5.0000 0.0001 0.0000 0.0000
-4.9000 0.0001 0.0000 0.0000
-4.8000 0.0001 0.0000 0.0000
-4.7000 0.0001 0.0000 0.0000
-4.6000 0.0001 0.0000 0.0000
-4.5000 0.0001 0.0000 0.0000
-4.4000 0.0002 0.0000 0.0000
-4.3000 0.0002 0.0000 0.0000
-4.2000 0.0002 0.0000 0.0000
-4.1000 0.0002 0.0000 0.0000
-4.0000 0.0003 0.0000 0.0000
-3.9000 0.0003 0.0000 0.0000
-3.8000 0.0003 0.0000 0.0000
-3.7000 0.0004 0.0000 0.0000
-3.6000 0.0004 0.0000 0.0000
-3.5000 0.0004 0.0000 0.0000
-3.4000 0.0005 0.0000 0.0000
-3.3000 0.0005 0.0000 0.0000
-3.2000 0.0006 0.0000 0.0000
-3.1000 0.0006 0.0000 0.0000
-3.0000 0.0007 0.0000 0.0000
-2.9000 0.0008 0.0000 0.0000
-2.8000 0.0008 0.0000 0.0000
-2.7000 0.0009 0.0000 0.0000
-2.6000 0.0010 0.0000 0.0000
-2.5000 0.0011 0.0000 0.0000
-2.4000 0.0012 0.0000 0.0000
-2.3000 0.0013 0.0000 0.0000
-2.2000 0.0014 0.0000 0.0000
-2.1000 0.0015 0.0000 0.0000
-2.0000 0.0016 0.0000 0.0000
-1.9000 0.0018 0.0000 0.0000
-1.8000 0.0019 0.0000 0.0000
-1.7000 0.0021 0.0000 0.0000
-1.6000 0.0022 0.0000 0.0000
-1.5000 0.0024 0.0000 0.0000
-1.4000 0.0026 0.0000 0.0000
-1.3000 0.0028 0.0000 0.0000
-1.2000 0.0029 0.0000 0.0000
-1.1000 0.0032 0.0000 0.0000
-1.0000 0.0034 0.0000 0.0000
-0.9000 0.0036 0.0000 0.0000
-0.8000 0.0038 0.0000 0.0000
-0.7000 0.0041 0.0000 0.0000
-0.6000 0.0043 0.0000 0.0000
-0.5000 0.0046 0.0000 0.0000
-0.4000 0.0048 0.0000 0.0000
-0.3000 0.0051 0.0000 0.0000
-0.2000 0.0054 0.0000 0.0000
-0.1000 0.0057 0.0000 0.0000
0.0000 0.0060 0.0000 0.0000
0.1000 0.0063 0.0000 0.0000
0.2000 0.0066 0.0000 0.0000
0.3000 0.0069 0.0000 1.0000
0.4000 0.0073 0.0000 0.0000
0.5000 0.0076 0.0000 0.0000
0.6000 0.0079 0.0000 0.0000
0.7000 0.0083 0.0004 0.0000
0.8000 0.0086 0.0039 0.0000
0.9000 0.0089 0.0228 0.0000
1.0000 0.0093 0.0833 0.0000
1.1000 0.0096 0.1896 0.0000
1.2000 0.0100 0.2697 0.0000
1.3000 0.0103 0.2396 0.0000
1.4000 0.0106 0.1330 0.0000
1.5000 0.0109 0.0461 0.0000
1.6000 0.0113 0.0100 0.0000
1.7000 0.0116 0.0013 0.0000
1.8000 0.0119 0.0001 0.0000
1.9000 0.0122 0.0000 0.0000
2.0000 0.0125 0.0000 0.0000
2.1000 0.0128 0.0000 0.0000
2.2000 0.0130 0.0000 0.0000
2.3000 0.0133 0.0000 0.0000
2.4000 0.0135 0.0000 0.0000
2.5000 0.0137 0.0000 0.0000
2.6000 0.0139 0.0000 0.0000
2.7000 0.0141 0.0000 0.0000
2.8000 0.0143 0.0000 0.0000
2.9000 0.0144 0.0000 0.0000
3.0000 0.0146 0.0000 0.0000
3.1000 0.0147 0.0000 0.0000
3.2000 0.0148 0.0000 0.0000
3.3000 0.0149 0.0000 0.0000
3.4000 0.0149 0.0000 0.0000
3.5000 0.0149 0.0000 0.0000
3.6000 0.0150 0.0000 0.0000
3.7000 0.0149 0.0000 0.0000
3.8000 0.0149 0.0000 0.0000
3.9000 0.0149 0.0000 0.0000
4.0000 0.0148 0.0000 0.0000
4.1000 0.0147 0.0000 0.0000
4.2000 0.0146 0.0000 0.0000
4.3000 0.0145 0.0000 0.0000
4.4000 0.0143 0.0000 0.0000
4.5000 0.0141 0.0000 0.0000
4.6000 0.0140 0.0000 0.0000
4.7000 0.0138 0.0000 0.0000
4.8000 0.0135 0.0000 0.0000
4.9000 0.0133 0.0000 0.0000
5.0000 0.0130 0.0000 0.0000
5.1000 0.0128 0.0000 0.0000
5.2000 0.0125 0.0000 0.0000
5.3000 0.0122 0.0000 0.0000
5.4000 0.0119 0.0000 0.0000
5.5000 0.0116 0.0000 0.0000
5.6000 0.0113 0.0000 0.0000
5.7000 0.0110 0.0000 0.0000
5.8000 0.0107 0.0000 0.0000
5.9000 0.0103 0.0000 0.0000
6.0000 0.0100 0.0000 0.0000
6.1000 0.0097 0.0000 0.0000
6.2000 0.0093 0.0000 0.0000
6.3000 0.0090 0.0000 0.0000
6.4000 0.0086 0.0000 0.0000
6.5000 0.0083 0.0000 0.0000
6.6000 0.0080 0.0000 0.0000
6.7000 0.0076 0.0000 0.0000
6.8000 0.0073 0.0000 0.0000
6.9000 0.0070 0.0000 0.0000
7.0000 0.0067 0.0000 0.0000
7.1000 0.0063 0.0000 0.0000
7.2000 0.0060 0.0000 0.0000
7.3000 0.0057 0.0000 0.0000
7.4000 0.0054 0.0000 0.0000
7.5000 0.0052 0.0000 0.0000
7.6000 0.0049 0.0000 0.0000
7.7000 0.0046 0.0000 0.0000
7.8000 0.0043 0.0000 0.0000
7.9000 0.0041 0.0000 0.0000
8.0000 0.0039 0.0000 0.0000
8.1000 0.0036 0.0000 0.0000
8.2000 0.0034 0.0000 0.0000
8.3000 0.0032 0.0000 0.0000
8.4000 0.0030 0.0000 0.0000
8.5000 0.0028 0.0000 0.0000
8.6000 0.0026 0.0000 0.0000
8.7000 0.0024 0.0000 0.0000
8.8000 0.0022 0.0000 0.0000
8.9000 0.0021 0.0000 0.0000
9.0000 0.0019 0.0000 0.0000
9.1000 0.0018 0.0000 0.0000
9.2000 0.0017 0.0000 0.0000
9.3000 0.0015 0.0000 0.0000
9.4000 0.0014 0.0000 0.0000
9.5000 0.0013 0.0000 0.0000
9.6000 0.0012 0.0000 0.0000
9.7000 0.0011 0.0000 0.0000
9.8000 0.0010 0.0000 0.0000
9.9000 0.0009 0.0000 0.0000
10.0000 0.0008 0.0000 0.0000
10.1000 0.0008 0.0000 0.0000
10.2000 0.0007 0.0000 0.0000
10.3000 0.0006 0.0000 0.0000
10.4000 0.0006 0.0000 0.0000
10.5000 0.0005 0.0000 0.0000
10.6000 0.0005 0.0000 0.0000
10.7000 0.0004 0.0000 0.0000
10.8000 0.0004 0.0000 0.0000
10.9000 0.0004 0.0000 0.0000
11.0000 0.0003 0.0000 0.0000
11.1000 0.0003 0.0000 0.0000
11.2000 0.0003 0.0000 0.0000
11.3000 0.0002 0.0000 0.0000
11.4000 0.0002 0.0000 0.0000
11.5000 0.0002 0.0000 0.0000
11.6000 0.0002 0.0000 0.0000
11.7000 0.0001 0.0000 0.0000
11.8000 0.0001 0.0000 0.0000
11.9000 0.0001 0.0000 0.0000
12.0000 0.0001 0.0000 0.0000
12.1000 0.0001 0.0000 0.0000
12.2000 0.0001 0.0000 0.0000
12.3000 0.0001 0.0000 0.0000
12.4000 0.0001 0.0000 0.0000
12.5000 0.0001 0.0000 0.0000
12.6000 0.0001 0.0000 0.0000
12.7000 0.0000 0.0000 0.0000
12.8000 0.0000 0.0000 0.0000
12.9000 0.0000 0.0000 0.0000
13.0000 0.0000 0.0000 0.0000
13.1000 0.0000 0.0000 0.0000
13.2000 0.0000 0.0000 0.0000
13.3000 0.0000 0.0000 0.0000
13.4000 0.0000 0.0000 0.0000
13.5000 0.0000 0.0000 0.0000
13.6000 0.0000 0.0000 0.0000
13.7000 0.0000 0.0000 0.0000
13.8000 0.0000 0.0000 0.0000
13.9000 0.0000 0.0000 0.0000
14.0000 0.0000 0.0000 0.0000
14.1000 0.0000 0.0000 0.0000
14.2000 0.0000 0.0000 0.0000
14.3000 0.0000 0.0000 0.0000
14.4000 0.0000 0.0000 0.0000
14.5000 0.0000 0.0000 0.0000
14.6000 0.0000 0.0000 0.0000
14.7000 0.0000 0.0000 0.0000
14.8000 0.0000 0.0000 0.0000
14.9000 0.0000 0.0000 0.0000
15.0000 0.0000 0.0000 0.0000
15.1000 0.0000 0.0000 0.0000
15.2000 0.0000 0.0000 0.0000
15.3000 0.0000 0.0000 0.0000
15.4000 0.0000 0.0000 0.0000
15.5000 0.0000 0.0000 0.0000
15.6000 0.0000 0.0000 0.0000
15.7000 0.0000 0.0000 0.0000
15.8000 0.0000 0.0000 0.0000
15.9000 0.0000 0.0000 0.0000
16.0000 0.0000 0.0000 0.0000
16.1000 0.0000 0.0000 0.0000
16.2000 0.0000 0.0000 0.0000
16.3000 0.0000 0.0000 0.0000
16.4000 0.0000 0.0000 0.0000
16.5000 0.0000 0.0000 0.0000
16.6000 0.0000 0.0000 0.0000
16.7000 0.0000 0.0000 0.0000
16.8000 0.0000 0.0000 0.0000
16.9000 0.0000 0.0000 0.0000
17.0000 0.0000 0.0000 0.0000
17.1000 0.0000 0.0000 0.0000
17.2000 0.0000 0.0000 0.0000
17.3000 0.0000 0.0000 0.0000
17.4000 0.0000 0.0000 0.0000
17.5000 0.0000 0.0000 0.0000
17.6000 0.0000 0.0000 0.0000
17.7000 0.0000 0.0000 0.0000
17.8000 0.0000 0.0000 0.0000
17.9000 0.0000 0.0000 0.0000
18.0000 0.0000 0.0000 0.0000
18.1000 0.0000 0.0000 0.0000
18.2000 0.0000 0.0000 0.0000
18.3000 0.0000 0.0000 0.0000
18.4000 0.0000 0.0000 0.0000
18.5000 0.0000 0.0000 0.0000
18.6000 0.0000 0.0000 0.0000
18.7000 0.0000 0.0000 0.0000
18.8000 0.0000 0.0000 0.0000
18.9000 0.0000 0.0000 0.0000
19.0000 0.0000 0.0000 0.0000
19.1000 0.0000 0.0000 0.0000
19.2000 0.0000 0.0000 0.0000
19.3000 0.0000 0.0000 0.0000
19.4000 0.0000 0.0000 0.0000
19.5000 0.0000 0.0000 0.0000
19.6000 0.0000 0.0000 0.0000
19.7000 0.0000 0.0000 0.0000
19.8000 0.0000 0.0000 0.0000
19.9000 0.0000 0.0000 0.0000
20.0000 0.0000 0.0000 0.0000
20.1000 0.0000 0.0000 0.0000
20.2000 0.0000 0.0000 0.0000
20.3000 0.0000 0.0000 0.0000
20.4000 0.0000 0.0000 0.0000
20.5000 0.0000 0.0000 0.0000
20.6000 0.0000 0.0000 0.0000
20.7000 0.0000 0.0000 0.0000
20.8000 0.0000 0.0000 0.0000
20.9000 0.0000 0.0000 0.0000
21.0000 0.0000 0.0000 0.0000
21.1000 0.0000 0.0000 0.0000
21.2000 0.0000 0.0000 0.0000
21.3000 0.0000 0.0000 0.0000
21.4000 0.0000 0.0000 0.0000
21.5000 0.0000 0.0000 0.0000
21.6000 0.0000 0.0000 0.0000
21.7000 0.0000 0.0000 0.0000
21.8000 0.0000 0.0000 0.0000
21.9000 0.0000 0.0000 0.0000
22.0000 0.0000 0.0000 0.0000
22.1000 0.0000 0.0000 0.0000
22.2000 0.0000 0.0000 0.0000
22.3000 0.0000 0.0000 0.0000
22.4000 0.0000 0.0000 0.0000
22.5000 0.0000 0.0000 0.0000
22.6000 0.0000 0.0000 0.0000
22.7000 0.0000 0.0000 0.0000
22.8000 0.0000 0.0000 0.0000
22.9000 0.0000 0.0000 0.0000
23.0000 0.0000 0.0000 0.0000
23.1000 0.0000 0.0000 0.0000
23.2000 0.0000 0.0000 0.0000
23.3000 0.0000 0.0000 0.0000
23.4000 0.0000 0.0000 0.0000
23.5000 0.0000 0.0000 0.0000
23.6000 0.0000 0.0000 0.0000
23.7000 0.0000 0.0000 0.0000
23.8000 0.0000 0.0000 0.0000
23.9000 0.0000 0.0000 0.0000
24.0000 0.0000 0.0000 0.0000
24.1000 0.0000 0.0000 0.0000
24.2000 0.0000 0.0000 0.0000
24.3000 0.0000 0.0000 0.0000
24.4000 0.0000 0.0000 0.0000
24.5000 0.0000 0.0000 0.0000
24.6000 0.0000 0.0000 0.0000
24.7000 0.0000 0.0000 0.0000
24.8000 0.0000 0.0000 0.0000
24.9000 0.0000 0.0000 0.0000
25.0000 0.0000 0.0000 0.0000
25.1000 0.0000 0.0000 0.0000
25.2000 0.0000 0.0000 0.0000
25.3000 0.0000 0.0000 0.0000
25.4000 0.0000 0.0000 0.0000
25.5000 0.0000 0.0000 0.0000
25.6000 0.0000 0.0000 0.0000
25.7000 0.0000 0.0000 0.0000
25.8000 0.0000 0.0000 0.0000
25.9000 0.0000 0.0000 0.0000
26.0000 0.0000 0.0000 0.0000
26.1000 0.0000 0.0000 0.0000
26.2000 0.0000 0.0000 0.0000
26.3000 0.0000 0.0000 0.0000
26.4000 0.0000 0.0000 0.0000
26.5000 0.0000 0.0000 0.0000
26.6000 0.0000 0.0000 0.0000
26.7000 0.0000 0.0000 0.0000
26.8000 0.0000 0.0000 0.0000
26.9000 0.0000 0.0000 0.0000
27.0000 0.0000 0.0000 0.0000
27.1000 0.0000 0.0000 0.0000
27.2000 0.0000 0.0000 0.0000
27.3000 0.0000 0.0000 0.0000
27.4000 0.0000 0.0000 0.0000
27.5000 0.0000 0.0000 0.0000
27.6000 0.0000 0.0000 0.0000
27.7000 0.0000 0.0000 0.0000
27.8000 0.0000 0.0000 0.0000
27.9000 0.0000 0.0000 0.0000
28.0000 0.0000 0.0000 0.0000
28.1000 0.0000 0.0000 0.0000
28.2000 0.0000 0.0000 0.0000
28.3000 0.0000 0.0000 0.0000
28.4000 0.0000 0.0000 0.0000
28.5000 0.0000 0.0000 0.0000
28.6000 0.0000 0.0000 0.0000
28.7000 0.0000 0.0000 0.0000
28.8000 0.0000 0.0000 0.0000
28.9000 0.0000 0.0000 0.0000
29.0000 0.0000 0.0000 0.0000
29.1000 0.0000 0.0000 0.0000
29.2000 0.0000 0.0000 0.0000
29.3000 0.0000 0.0000 0.0000
29.4000 0.0000 0.0000 0.0000
29.5000 0.0000 0.0000 0.0000
29.6000 0.0000 0.0000 0.0000
29.7000 0.0000 0.0000 0.0000
29.8000 0.0000 0.0000 0.0000
29.9000 0.0000 0.0000 0.0000


==> data/de_pdf_pcpa_83.txt <==
x        y0     y1     y2
-30.0000 0.0000 0.0000 0.0000
-29.9000 0.0000 0.0000 0.0000
-29.8000 0.0000 0.0000 0.0000
-29.7000 0.0000 0.0000 0.0000
-29.6000 0.0000 0.0000 0.0000
-29.5000 0.0000 0.0000 0.0000
-29.4000 0.0000 0.0000 0.0000
-29.3000 0.0000 0.0000 0.0000
-29.2000 0.0000 0.0000 0.0000
-29.1000 0.0000 0.0000 0.0000
-29.0000 0.0000 0.0000 0.0000
-28.9000 0.0000 0.0000 0.0000
-28.8000 0.0000 0.0000 0.0000
-28.7000 0.0000 0.0000 0.0000
-28.6000 0.0000 0.0000 0.0000
-28.5000 0.0000 0.0000 0.0000
-28.4000 0.0000 0.0000 0.0000
-28.3000 0.0000 0.0000 0.0000
-28.2000 0.0000 0.0000 0.0000
-28.1000 0.0000 0.0000 0.0000
-28.0000 0.0000 0.0000 0.0000
-27.9000 0.0000 0.0000 0.0000
-27.8000 0.0000 0.0000 0.0000
-27.7000 0.0000 0.0000 0.0000
-27.6000 0.0000 0.0000 0.0000
-27.5000 0.0000 0.0000 0.0000
-27.4000 0.0000 0.0000 0.0000
-27.3000 0.0000 0.0000 0.0000
-27.2000 0.0000 0.0000 0.0000
-27.1000 0.0000 0.0000 0.0000
-27.0000 0.0000 0.0000 0.0000
-26.9000 0.0000 0.0000 0.0000
-26.8000 0.0000 0.0000 0.0000
-26.7000 0.0000 0.0000 0.0000
-26.6000 0.0000 0.0000 0.0000
-26.5000 0.0000 0.0000 0.0000
-26.4000 0.0000 0.0000 0.0000
-26.3000 0.0000 0.0000 0.0000
-26.2000 0.0000 0.0000 0.0000
-26.1000 0.0000 0.0000 0.0000
-26.0000 0.0000 0.0000 0.0000
-25.9000 0.0000 0.0000 0.0000
-25.8000 0.0000 0.0000 0.0000
-25.7000 0.0000 0.0000 0.0000
-25.6000 0.0000 0.0000 0.0000
-25.5000 0.0000 0.0000 0.0000
-25.4000 0.0000 0.0000 0.0000
-25.3000 0.0000 0.0000 0.0000
-25.2000 0.0000 0.0000 0.0000
-25.1000 0.0000 0.0000 0.0000
-25.0000 0.0000 0.0000 0.0000
-24.9000 0.0000 0.0000 0.0000
-24.8000 0.0000 0.0000 0.0000
-24.7000 0.0000 0.0000 0.0000
-24.6000 0.0000 0.0000 0.0000
-24.5000 0.0000 0.0000 0.0000
-24.4000 0.0000 0.0000 0.0000
-24.3000 0.0000 0.0000 0.0000
-24.2000 0.0000 0.0000 0.0000
-24.1000 0.0000 0.0000 0.0000
-24.0000 0.0000 0.0000 0.0000
-23.9000 0.0000 0.0000 0.0000
-23.8000 0.0000 0.0000 0.0000
-23.7000 0.0000 0.0000 0.0000
-23.6000 0.0000 0.0000 0.0000
-23.5000 0.0000 0.0000 0.0000
-23.4000 0.0000 0.0000 0.0000
-23.3000 0.0000 0.0000 0.0000
-23.2000 0.0000 0.0000 0.0000
-23.1000 0.0000 0.0000 0.0000
-23.0000 0.0000 0.0000 0.0000
-22.9000 0.0000 0.0000 0.0000
-22.8000 0.0000 0.0000 0.0000
-22.7000 0.0000 0.0000 0.0000
-22.6000 0.0000 0.0000 0.0000
-22.5000 0.0000 0.0000 0.0000
-22.4000 0.0000 0.0000 0.0000
-22.3000 0.0000 0.0000 0.0000
-22.2000 0.0000 0.0000 0.0000
-22.1000 0.0000 0.0000 0.0000
-22.0000 0.0000 0.0000 0.0000
-21.9000 0.0000 0.0000 0.0000
-21.8000 0.0000 0.0000 0.0000
-21.7000 0.0000 0.0000 0.0000
-21.6000 0.0000 0.0000 0.0000
-21.5000 0.0000 0.0000 0.0000
-21.4000 0.0000 0.0000 0.0000
-21.3000 0.0000 0.0000 0.0000
-21.2000 0.0000 0.0000 0.0000
-21.1000 0.0000 0.0000 0.0000
-21.0000 0.0000 0.0000 0.0000
-20.9000 0.0000 0.0000 0.0000
-20.8000 0.0000 0.0000 0.0000
-20.7000 0.0000 0.0000 0.0000
-20.6000 0.0000 0.0000 0.0000
-20.5000 0.0000 0.0000 0.0000
-20.4000 0.0000 0.0000 0.0000
-20.3000 0.0000 0.0000 0.0000
-20.2000 0.0000 0.0000 0.0000
-20.1000 0.0000 0.0000 0.0000
-20.0000 0.0000 0.0000 0.0000
-19.9000 0.0000 0.0000 0.0000
-19.8000 0.0000 0.0000 0.0000
-19.7000 0.0000 0.0000 0.0000
-19.6000 0.0000 0.0000 0.0000
-19.5000 0.0000 0.0000 0.0000
-19.4000 0.0000 0.0000 0.0000
-19.3000 0.0000 0.0000 0.0000
-19.2000 0.0000 0.0000 0.0000
-19.1000 0.0000 0.0000 0.0000
-19.0000 0.0000 0.0000 0.0000
-18.9000 0.0000 0.0000 0.0000
-18.8000 0.0000 0.0000 0.0000
-18.7000 0.0000 0.0000 0.0000
-18.6000 0.0000 0.0000 0.0000
-18.5000 0.0000 0.0000 0.0000
-18.4000 0.0000 0.0000 0.0000
-18.3000 0.0000 0.0000 0.0000
-18.2000 0.0000 0.0000 0.0000
-18.1000 0.0000 0.0000 0.0000
-18.0000 0.0000 0.0000 0.0000
-17.9000 0.0000 0.0000 0.0000
-17.8000 0.0000 0.0000 0.0000
-17.7000 0.0000 0.0000 0.0000
-17.6000 0.0000 0.0000 0.0000
-17.5000 0.0000 0.0000 0.0000
-17.4000 0.0000 0.0000 0.0000
-17.3000 0.0000 0.0000 0.0000
-17.2000 0.0000 0.0000 0.0000
-17.1000 0.0000 0.0000 0.0000
-17.0000 0.0000 0.0000 0.0000
-16.9000 0.0000 0.0000 0.0000
-16.8000 0.0000 0.0000 0.0000
-16.7000 0.0000 0.0000 0.0000
-16.6000 0.0000 0.0000 0.0000
-16.5000 0.0000 0.0000 0.0000
-16.4000 0.0000 0.0000 0.0000
-16.3000 0.0000 0.0000 0.0000
-16.2000 0.0000 0.0000 0.0000
-16.1000 0.0000 0.0000 0.0000
-16.0000 0.0000 0.0000 0.0000
-15.9000 0.0000 0.0000 0.0000
-15.8000 0.0000 0.0000 0.0000
-15.7000 0.0000 0.0000 0.0000
-15.6000 0.0000 0.0000 0.0000
-15.5000 0.0000 0.0000 0.0000
-15.4000 0.0000 0.0000 0.0000
-15.3000 0.0000 0.0000 0.0000
-15.2000 0.0000 0.0000 0.0000
-15.1000 0.0000 0.0000 0.0000
-15.0000 0.0000 0.0000 0.0000
-14.9000 0.0000 0.0000 0.0000
-14.8000 0.0000 0.0000 0.0000
-14.7000 0.0000 0.0000 0.0000
-14.6000 0.0000 0.0000 0.0000
-14.5000 0.0000 0.0000 0.0000
-14.4000 0.0000 0.0000 0.0000
-14.3000 0.0000 0.0000 0.0000
-14.2000 0.0000 0.0000 0.0000
-14.1000 0.0000 0.0000 0.0000
-14.0000 0.0000 0.0000 0.0000
-13.9000 0.0000 0.0000 0.0000
-13.8000 0.0000 0.0000 0.0000
-13.7000 0.0000 0.0000 0.0000
-13.6000 0.0000 0.0000 0.0000
-13.5000 0.0000 0.0000 0.0000
-13.4000 0.0000 0.0000 0.0000
-13.3000 0.0000 0.0000 0.0000
-13.2000 0.0000 0.0000 0.0000
-13.1000 0.0000 0.0000 0.0000
-13.0000 0.0000 0.0000 0.0000
-12.9000 0.0000 0.0000 0.0000
-12.8000 0.0000 0.0000 0.0000
-12.7000 0.0000 0.0000 0.0000
-12.6000 0.0000 0.0000 0.0000
-12.5000 0.0000 0.0000 0.0000
-12.4000 0.0000 0.0000 0.0000
-12.3000 0.0000 0.0000 0.0000
-12.2000 0.0000 0.0000 0.0000
-12.1000 0.0000 0.0000 0.0000
-12.0000 0.0000 0.0000 0.0000
-11.9000 0.0000 0.0000 0.0000
-11.8000 0.0000 0.0000 0.0000
-11.7000 0.0000 0.0000 0.0000
-11.6000 0.0000 0.0000 0.0000
-11.5000 0.0000 0.0000 0.0000
-11.4000 0.0000 0.0000 0.0000
-11.3000 0.0000 0.0000 0.0000
-11.2000 0.0000 0.0000 0.0000
-11.1000 0.0000 0.0000 0.0000
-11.0000 0.0000 0.0000 0.0000
-10.9000 0.0000 0.0000 0.0000
-10.8000 0.0000 0.0000 0.0000
-10.7000 0.0000 0.0000 0.0000
-10.6000 0.0000 0.0000 0.0000
-10.5000 0.0000 0.0000 0.0000
-10.4000 0.0000 0.0000 0.0000
-10.3000 0.0000 0.0000 0.0000
-10.2000 0.0000 0.0000 0.0000
-10.1000 0.0000 0.0000 0.0000
-10.0000 0.0000 0.0000 0.0000
-9.9000 0.0000 0.0000 0.0000
-9.8000 0.0000 0.0000 0.0000
-9.7000 0.0000 0.0000 0.0000
-9.6000 0.0000 0.0000 0.0000
-9.5000 0.0000 0.0000 0.0000
-9.4000 0.0000 0.0000 0.0000
-9.3000 0.0000 0.0000 0.0000
-9.2000 0.0000 0.0000 0.0000
-9.1000 0.0000 0.0000 0.0000
-9.0000 0.0000 0.0000 0.0000
-8.9000 0.0000 0.0000 0.0000
-8.8000 0.0000 0.0000 0.0000
-8.7000 0.0000 0.0000 0.0000
-8.6000 0.0000 0.0000 0.0000
-8.5000 0.0000 0.0000 0.0000
-8.4000 0.0000 0.0000 0.0000
-8.3000 0.0000 0.0000 0.0000
-8.2000 0.0000 0.0000 0.0000
-8.1000 0.0000 0.0000 0.0000
-8.0000 0.0000 0.0000 0.0000
-7.9000 0.0000 0.0000 0.0000
-7.8000 0.0000 0.0000 0.0000
-7.7000 0.0000 0.0000 0.0000
-7.6000 0.0000 0.0000 0.0000
-7.5000 0.0000 0.0000 0.0000
-7.4000 0.0000 0.0000 0.0000
-7.3000 0.0000 0.0000 0.0000
-7.2000 0.0000 0.0000 0.0000
-7.1000 0.0000 0.0000 0.0000
-7.0000 0.0000 0.0000 0.0000
-6.9000 0.0000 0.0000 0.0000
-6.8000 0.0000 0.0000 0.0000
-6.7000 0.0000 0.0000 0.0000
-6.6000 0.0000 0.0000 0.0000
-6.5000 0.0000 0.0000 0.0000
-6.4000 0.0000 0.0000 0.0000
-6.3000 0.0000 0.0000 0.0000
-6.2000 0.0000 0.0000 0.0000
-6.1000 0.0000 0.0000 0.0000
-6.0000 0.0000 0.0000 0.0000
-5.9000 0.0000 0.0000 0.0000
-5.8000 0.0000 0.0000 0.0000
-5.7000 0.0000 0.0000 0.0000
-5.6000 0.0000 0.0000 0.0000
-5.5000 0.0000 0.0000 0.0000
-5.4000 0.0000 0.0000 0.0000
-5.3000 0.0000 0.0000 0.0000
-5.2000 0.0000 0.0000 0.0000
-5.1000 0.0000 0.0000 0.0000
-5.0000 0.0000 0.0000 0.0000
-4.9000 0.0001 0.0000 0.0000
-4.8000 0.0001 0.0000 0.0000
-4.7000 0.0001 0.0000 0.0000
-4.6000 0.0001 0.0000 0.0000
-4.5000 0.0001 0.0000 0.0000
-4.4000 0.0001 0.0000 0.0000
-4.3000 0.0001 0.0000 0.0000
-4.2000 0.0002 0.0000 0.0000
-4.1000 0.0002 0.0000 0.0000
-4.0000 0.0002 0.0000 0.0000
-3.9000 0.0002 0.0000 0.0000
-3.8000 0.0003 0.0000 0.0000
-3.7000 0.0003 0.0000 0.0000
-3.6000 0.0004 0.0000 0.0000
-3.5000 0.0004 0.0000 0.0000
-3.4000 0.0005 0.0000 0.0000
-3.3000 0.0006 0.0000 0.0000
-3.2000 0.0006 0.0000 0.0000
-3.1000 0.0007 0.0000 0.0000
-3.0000 0.0008 0.0000 0.0000
-2.9000 0.0009 0.0000 0.0000
-2.8000 0.0011 0.0000 0.0000
-2.7000 0.0012 0.0000 0.0000
-2.6000 0.0013 0.0000 0.0000
-2.5000 0.0015 0.0000 0.0000
-2.4000 0.0017 0.0000 0.0000
-2.3000 0.0019 0.0000 0.0000
-2.2000 0.0021 0.0000 0.0000
-2.1000 0.0023 0.0000 0.0000
-2.0000 0.0025 0.0000 0.0000
-1.9000 0.0028 0.0000 0.0000
-1.8000 0.0031 0.0000 0.0000
-1.7000 0.0034 0.0000 0.0000
-1.6000 0.0037 0.0000 0.0000
-1.5000 0.0041 0.0000 0.0000
-1.4000 0.0044 0.0000 0.0000
-1.3000 0.0048 0.0000 0.0000
-1.2000 0.0052 0.0000 0.0000
-1.1000 0.0056 0.0000 0.0000
-1.0000 0.0061 0.0000 0.0000
-0.9000 0.0066 0.0000 0.0000
-0.8000 0.0071 0.0000 0.0000
-0.7000 0.0076 0.0000 0.0000
-0.6000 0.0081 0.0000 0.0000
-0.5000 0.0086 0.0000 0.0000
-0.4000 0.0092 0.0000 0.0000
-0.3000 0.0097 0.0000 0.0000
-0.2000 0.0103 0.0000 0.0000
-0.1000 0.0109 0.0000 0.0000
0.0000 0.0115 0.0000 0.0000
0.1000 0.0121 0.0000 1.0000
0.2000 0.0127 0.0051 0.0000
0.3000 0.0133 0.1673 0.0000
0.4000 0.0138 0.5794 0.0000
0.5000 0.0144 0.2376 0.0000
0.6000 0.0150 0.0105 0.0000
0.7000 0.0155 0.0000 0.0000
0.8000 0.0160 0.0000 0.0000
0.9000 0.0165 0.0000 0.0000
1.0000 0.0170 0.0000 0.0000
1.1000 0.0174 0.0000 0.0000
1.2000 0.0178 0.0000 0.0000
1.3000 0.0182 0.0000 0.0000
1.4000 0.0185 0.0000 0.0000
1.5000 0.0188 0.0000 0.0000
1.6000 0.0191 0.0000 0.0000
1.7000 0.0193 0.0000 0.0000
1.8000 0.0195 0.0000 0.0000
1.9000 0.0196 0.0000 0.0000
2.0000 0.0197 0.0000 0.0000
2.1000 0.0197 0.0000 0.0000
2.2000 0.0197 0.0000 0.0000
2.3000 0.0196 0.0000 0.0000
2.4000 0.0195 0.0000 0.0000
2.5000 0.0193 0.0000 0.0000
2.6000 0.0191 0.0000 0.0000
2.7000 0.0189 0.0000 0.0000
2.8000 0.0186 0.0000 0.0000
2.9000 0.0182 0.0000 0.0000
3.0000 0.0178 0.0000 0.0000
3.1000 0.0174 0.0000 0.0000
3.2000 0.0170 0.0000 0.0000
3.3000 0.0165 0.0000 0.0000
3.4000 0.0160 0.0000 0.0000
3.5000 0.0155 0.0000 0.0000
3.6000 0.0150 0.0000 0.0000
3.7000 0.0144 0.0000 0.0000
3.8000 0.0139 0.0000 0.0000
3.9000 0.0133 0.0000 0.0000
4.0000 0.0127 0.0000 0.0000
4.1000 0.0121 0.0000 0.0000
4.2000 0.0115 0.0000 0.0000
4.3000 0.0109 0.0000 0.0000
4.4000 0.0104 0.0000 0.0000
4.5000 0.0098 0.0000 0.0000
4.6000 0.0092 0.0000 0.0000
4.7000 0.0087 0.0000 0.0000
4.8000 0.0081 0.0000 0.0000
4.9000 0.0076 0.0000 0.0000
5.0000 0.0071 0.0000 0.0000
5.1000 0.0066 0.0000 0.0000
5.2000 0.0061 0.0000 0.0000
5.3000 0.0057 0.0000 0.0000
5.4000 0.0052 0.0000 0.0000
5.5000 0.0048 0.0000 0.0000
5.6000 0.0044 0.0000 0.0000
5.7000 0.0041 0.0000 0.0000
5.8000 0.0037 0.0000 0.0000
5.9000 0.0034 0.0000 0.0000
6.0000 0.0031 0.0000 0.0000
6.1000 0.0028 0.0000 0.0000
6.2000 0.0025 0.0000 0.0000
6.3000 0.0023 0.0000 0.0000
6.4000 0.0021 0.0000 0.0000
6.5000 0.0019 0.0000 0.0000
6.6000 0.0017 0.0000 0.0000
6.7000 0.0015 0.0000 0.0000
6.8000 0.0013 0.0000 0.0000
6.9000 0.0012 0.0000 0.0000
7.0000 0.0011 0.0000 0.0000
7.1000 0.0009 0.0000 0.0000
7.2000 0.0008 0.0000 0.0000
7.3000 0.0007 0.0000 0.0000
7.4000 0.0006 0.0000 0.0000
7.5000 0.0006 0.0000 0.0000
7.6000 0.0005 0.0000 0.0000
7.7000 0.0004 0.0000 0.0000
7.8000 0.0004 0.0000 0.0000
7.9000 0.0003 0.0000 0.0000
8.0000 0.0003 0.0000 0.0000
8.1000 0.0002 0.0000 0.0000
8.2000 0.0002 0.0000 0.0000
8.3000 0.0002 0.0000 0.0000
8.4000 0.0002 0.0000 0.0000
8.5000 0.0001 0.0000 0.0000
8.6000 0.0001 0.0000 0.0000
8.7000 0.0001 0.0000 0.0000
8.8000 0.0001 0.0000 0.0000
8.9000 0.0001 0.0000 0.0000
9.0000 0.0001 0.0000 0.0000
9.1000 0.0001 0.0000 0.0000
9.2000 0.0000 0.0000 0.0000
9.3000 0.0000 0.0000 0.0000
9.4000 0.0000 0.0000 0.0000
9.5000 0.0000 0.0000 0.0000
9.6000 0.0000 0.0000 0.0000
9.7000 0.0000 0.0000 0.0000
9.8000 0.0000 0.0000 0.0000
9.9000 0.0000 0.0000 0.0000
10.0000 0.0000 0.0000 0.0000
10.1000 0.0000 0.0000 0.0000
10.2000 0.0000 0.0000 0.0000
10.3000 0.0000 0.0000 0.0000
10.4000 0.0000 0.0000 0.0000
10.5000 0.0000 0.0000 0.0000
10.6000 0.0000 0.0000 0.0000
10.7000 0.0000 0.0000 0.0000
10.8000 0.0000 0.0000 0.0000
10.9000 0.0000 0.0000 0.0000
11.0000 0.0000 0.0000 0.0000
11.1000 0.0000 0.0000 0.0000
11.2000 0.0000 0.0000 0.0000
11.3000 0.0000 0.0000 0.0000
11.4000 0.0000 0.0000 0.0000
11.5000 0.0000 0.0000 0.0000
11.6000 0.0000 0.0000 0.0000
11.7000 0.0000 0.0000 0.0000
11.8000 0.0000 0.0000 0.0000
11.9000 0.0000 0.0000 0.0000
12.0000 0.0000 0.0000 0.0000
12.1000 0.0000 0.0000 0.0000
12.2000 0.0000 0.0000 0.0000
12.3000 0.0000 0.0000 0.0000
12.4000 0.0000 0.0000 0.0000
12.5000 0.0000 0.0000 0.0000
12.6000 0.0000 0.0000 0.0000
12.7000 0.0000 0.0000 0.0000
12.8000 0.0000 0.0000 0.0000
12.9000 0.0000 0.0000 0.0000
13.0000 0.0000 0.0000 0.0000
13.1000 0.0000 0.0000 0.0000
13.2000 0.0000 0.0000 0.0000
13.3000 0.0000 0.0000 0.0000
13.4000 0.0000 0.0000 0.0000
13.5000 0.0000 0.0000 0.0000
13.6000 0.0000 0.0000 0.0000
13.7000 0.0000 0.0000 0.0000
13.8000 0.0000 0.0000 0.0000
13.9000 0.0000 0.0000 0.0000
14.0000 0.0000 0.0000 0.0000
14.1000 0.0000 0.0000 0.0000
14.2000 0.0000 0.0000 0.0000
14.3000 0.0000 0.0000 0.0000
14.4000 0.0000 0.0000 0.0000
14.5000 0.0000 0.0000 0.0000
14.6000 0.0000 0.0000 0.0000
14.7000 0.0000 0.0000 0.0000
14.8000 0.0000 0.0000 0.0000
14.9000 0.0000 0.0000 0.0000
15.0000 0.0000 0.0000 0.0000
15.1000 0.0000 0.0000 0.0000
15.2000 0.0000 0.0000 0.0000
15.3000 0.0000 0.0000 0.0000
15.4000 0.0000 0.0000 0.0000
15.5000 0.0000 0.0000 0.0000
15.6000 0.0000 0.0000 0.0000
15.7000 0.0000 0.0000 0.0000
15.8000 0.0000 0.0000 0.0000
15.9000 0.0000 0.0000 0.0000
16.0000 0.0000 0.0000 0.0000
16.1000 0.0000 0.0000 0.0000
16.2000 0.0000 0.0000 0.0000
16.3000 0.0000 0.0000 0.0000
16.4000 0.0000 0.0000 0.0000
16.5000 0.0000 0.0000 0.0000
16.6000 0.0000 0.0000 0.0000
16.7000 0.0000 0.0000 0.0000
16.8000 0.0000 0.0000 0.0000
16.9000 0.0000 0.0000 0.0000
17.0000 0.0000 0.0000 0.0000
17.1000 0.0000 0.0000 0.0000
17.2000 0.0000 0.0000 0.0000
17.3000 0.0000 0.0000 0.0000
17.4000 0.0000 0.0000 0.0000
17.5000 0.0000 0.0000 0.0000
17.6000 0.0000 0.0000 0.0000
17.7000 0.0000 0.0000 0.0000
17.8000 0.0000 0.0000 0.0000
17.9000 0.0000 0.0000 0.0000
18.0000 0.0000 0.0000 0.0000
18.1000 0.0000 0.0000 0.0000
18.2000 0.0000 0.0000 0.0000
18.3000 0.0000 0.0000 0.0000
18.4000 0.0000 0.0000 0.0000
18.5000 0.0000 0.0000 0.0000
18.6000 0.0000 0.0000 0.0000
18.7000 0.0000 0.0000 0.0000
18.8000 0.0000 0.0000 0.0000
18.9000 0.0000 0.0000 0.0000
19.0000 0.0000 0.0000 0.0000
19.1000 0.0000 0.0000 0.0000
19.2000 0.0000 0.0000 0.0000
19.3000 0.0000 0.0000 0.0000
19.4000 0.0000 0.0000 0.0000
19.5000 0.0000 0.0000 0.0000
19.6000 0.0000 0.0000 0.0000
19.7000 0.0000 0.0000 0.0000
19.8000 0.0000 0.0000 0.0000
19.9000 0.0000 0.0000 0.0000
20.0000 0.0000 0.0000 0.0000
20.1000 0.0000 0.0000 0.0000
20.2000 0.0000 0.0000 0.0000
20.3000 0.0000 0.0000 0.0000
20.4000 0.0000 0.0000 0.0000
20.5000 0.0000 0.0000 0.0000
20.6000 0.0000 0.0000 0.0000
20.7000 0.0000 0.0000 0.0000
20.8000 0.0000 0.0000 0.0000
20.9000 0.0000 0.0000 0.0000
21.0000 0.0000 0.0000 0.0000
21.1000 0.0000 0.0000 0.0000
21.2000 0.0000 0.0000 0.0000
21.3000 0.0000 0.0000 0.0000
21.4000 0.0000 0.0000 0.0000
21.5000 0.0000 0.0000 0.0000
21.6000 0.0000 0.0000 0.0000
21.7000 0.0000 0.0000 0.0000
21.8000 0.0000 0.0000 0.0000
21.9000 0.0000 0.0000 0.0000
22.0000 0.0000 0.0000 0.0000
22.1000 0.0000 0.0000 0.0000
22.2000 0.0000 0.0000 0.0000
22.3000 0.0000 0.0000 0.0000
22.4000 0.0000 0.0000 0.0000
22.5000 0.0000 0.0000 0.0000
22.6000 0.0000 0.0000 0.0000
22.7000 0.0000 0.0000 0.0000
22.8000 0.0000 0.0000 0.0000
22.9000 0.0000 0.0000 0.0000
23.0000 0.0000 0.0000 0.0000
23.1000 0.0000 0.0000 0.0000
23.2000 0.0000 0.0000 0.0000
23.3000 0.0000 0.0000 0.0000
23.4000 0.0000 0.0000 0.0000
23.5000 0.0000 0.0000 0.0000
23.6000 0.0000 0.0000 0.0000
23.7000 0.0000 0.0000 0.0000
23.8000 0.0000 0.0000 0.0000
23.9000 0.0000 0.0000 0.0000
24.0000 0.0000 0.0000 0.0000
24.1000 0.0000 0.0000 0.0000
24.2000 0.0000 0.0000 0.0000
24.3000 0.0000 0.0000 0.0000
24.4000 0.0000 0.0000 0.0000
24.5000 0.0000 0.0000 0.0000
24.6000 0.0000 0.0000 0.0000
24.7000 0.0000 0.0000 0.0000
24.8000 0.0000 0.0000 0.0000
24.9000 0.0000 0.0000 0.0000
25.0000 0.0000 0.0000 0.0000
25.1000 0.0000 0.0000 0.0000
25.2000 0.0000 0.0000 0.0000
25.3000 0.0000 0.0000 0.0000
25.4000 0.0000 0.0000 0.0000
25.5000 0.0000 0.0000 0.0000
25.6000 0.0000 0.0000 0.0000
25.7000 0.0000 0.0000 0.0000
25.8000 0.0000 0.0000 0.0000
25.9000 0.0000 0.0000 0.0000
26.0000 0.0000 0.0000 0.0000
26.1000 0.0000 0.0000 0.0000
26.2000 0.0000 0.0000 0.0000
26.3000 0.0000 0.0000 0.0000
26.4000 0.0000 0.0000 0.0000
26.5000 0.0000 0.0000 0.0000
26.6000 0.0000 0.0000 0.0000
26.7000 0.0000 0.0000 0.0000
26.8000 0.0000 0.0000 0.0000
26.9000 0.0000 0.0000 0.0000
27.0000 0.0000 0.0000 0.0000
27.1000 0.0000 0.0000 0.0000
27.2000 0.0000 0.0000 0.0000
27.3000 0.0000 0.0000 0.0000
27.4000 0.0000 0.0000 0.0000
27.5000 0.0000 0.0000 0.0000
27.6000 0.0000 0.0000 0.0000
27.7000 0.0000 0.0000 0.0000
27.8000 0.0000 0.0000 0.0000
27.9000 0.0000 0.0000 0.0000
28.0000 0.0000 0.0000 0.0000
28.1000 0.0000 0.0000 0.0000
28.2000 0.0000 0.0000 0.0000
28.3000 0.0000 0.0000 0.0000
28.4000 0.0000 0.0000 0.0000
28.5000 0.0000 0.0000 0.0000
28.6000 0.0000 0.0000 0.0000
28.7000 0.0000 0.0000 0.0000
28.8000 0.0000 0.0000 0.0000
28.9000 0.0000 0.0000 0.0000
29.0000 0.0000 0.0000 0.0000
29.1000 0.0000 0.0000 0.0000
29.2000 0.0000 0.0000 0.0000
29.3000 0.0000 0.0000 0.0000
29.4000 0.0000 0.0000 0.0000
29.5000 0.0000 0.0000 0.0000
29.6000 0.0000 0.0000 0.0000
29.7000 0.0000 0.0000 0.0000
29.8000 0.0000 0.0000 0.0000
29.9000 0.0000 0.0000 0.0000


==> data/hist_llr_pcpa_73.txt <==
x   y0      y1      y2
-30.0 0.0000 0.0000 0.0000
-29.9 0.0000 0.0000 0.0000
-29.8 0.0000 0.0000 0.0000
-29.6 0.0000 0.0000 0.0000
-29.5 0.0000 0.0000 0.0000
-29.4 0.0000 0.0000 0.0000
-29.3 0.0000 0.0000 0.0000
-29.2 0.0000 0.0000 0.0000
-29.1 0.0000 0.0000 0.0000
-28.9 0.0000 0.0000 0.0000
-28.8 0.0000 0.0000 0.0000
-28.7 0.0000 0.0000 0.0000
-28.6 0.0000 0.0000 0.0000
-28.5 0.0000 0.0000 0.0000
-28.4 0.0000 0.0000 0.0000
-28.2 0.0000 0.0000 0.0000
-28.1 0.0000 0.0000 0.0000
-28.0 0.0000 0.0000 0.0000
-27.9 0.0000 0.0000 0.0000
-27.8 0.0000 0.0000 0.0000
-27.7 0.0000 0.0000 0.0000
-27.5 0.0000 0.0000 0.0000
-27.4 0.0000 0.0000 0.0000
-27.3 0.0000 0.0000 0.0000
-27.2 0.0000 0.0000 0.0000
-27.1 0.0000 0.0000 0.0000
-27.0 0.0000 0.0000 0.0000
-26.8 0.0000 0.0000 0.0000
-26.7 0.0000 0.0000 0.0000
-26.6 0.0000 0.0000 0.0000
-26.5 0.0000 0.0000 0.0000
-26.4 0.0000 0.0000 0.0000
-26.2 0.0000 0.0000 0.0000
-26.1 0.0000 0.0000 0.0000
-26.0 0.0000 0.0000 0.0000
-25.9 0.0000 0.0000 0.0000
-25.8 0.0000 0.0000 0.0000
-25.7 0.0000 0.0000 0.0000
-25.5 0.0000 0.0000 0.0000
-25.4 0.0000 0.0000 0.0000
-25.3 0.0000 0.0000 0.0000
-25.2 0.0000 0.0000 0.0000
-25.1 0.0000 0.0000 0.0000
-25.0 0.0000 0.0000 0.0000
-24.8 0.0000 0.0000 0.0000
-24.7 0.0000 0.0000 0.0000
-24.6 0.0000 0.0000 0.0000
-24.5 0.0000 0.0000 0.0000
-24.4 0.0000 0.0000 0.0000
-24.3 0.0000 0.0000 0.0000
-24.1 0.0000 0.0000 0.0000
-24.0 0.0000 0.0000 0.0000
-23.9 0.0000 0.0000 0.0000
-23.8 0.0000 0.0000 0.0000
-23.7 0.0000 0.0000 0.0000
-23.6 0.0000 0.0000 0.0000
-23.4 0.0000 0.0000 0.0000
-23.3 0.0000 0.0000 0.0000
-23.2 0.0000 0.0000 0.0000
-23.1 0.0000 0.0000 0.0000
-23.0 0.0000 0.0000 0.0000
-22.9 0.0000 0.0000 0.0000
-22.7 0.0000 0.0000 0.0000
-22.6 0.0000 0.0000 0.0000
-22.5 0.0000 0.0000 0.0000
-22.4 0.0000 0.0000 0.0000
-22.3 0.0000 0.0000 0.0000
-22.1 0.0000 0.0000 0.0000
-22.0 0.0000 0.0000 0.0000
-21.9 0.0000 0.0000 0.0000
-21.8 0.0000 0.0000 0.0000
-21.7 0.0000 0.0000 0.0000
-21.6 0.0000 0.0000 0.0000
-21.4 0.0000 0.0000 0.0000
-21.3 0.0000 0.0000 0.0000
-21.2 0.0000 0.0000 0.0000
-21.1 0.0000 0.0000 0.0000
-21.0 0.0000 0.0000 0.0000
-20.9 0.0000 0.0000 0.0000
-20.7 0.0000 0.0000 0.0000
-20.6 0.0000 0.0000 0.0000
-20.5 0.0000 0.0000 0.0000
-20.4 0.0000 0.0000 0.0000
-20.3 0.0000 0.0000 0.0000
-20.2 0.0000 0.0000 0.0000
-20.0 0.0000 0.0000 0.0000
-19.9 0.0000 0.0000 0.0000
-19.8 0.0000 0.0000 0.0000
-19.7 0.0000 0.0000 0.0000
-19.6 0.0000 0.0000 0.0000
-19.5 0.0000 0.0000 0.0000
-19.3 0.0000 0.0000 0.0000
-19.2 0.0000 0.0000 0.0000
-19.1 0.0000 0.0000 0.0000
-19.0 0.0000 0.0000 0.0000
-18.9 0.0000 0.0000 0.0000
-18.8 0.0000 0.0000 0.0000
-18.6 0.0000 0.0000 0.0000
-18.5 0.0000 0.0000 0.0000
-18.4 0.0000 0.0000 0.0000
-18.3 0.0000 0.0000 0.0000
-18.2 0.0000 0.0000 0.0000
-18.0 0.0000 0.0000 0.0000
-17.9 0.0000 0.0000 0.0000
-17.8 0.0000 0.0000 0.0000
-17.7 0.0000 0.0000 0.0000
-17.6 0.0000 0.0000 0.0000
-17.5 0.0000 0.0000 0.0000
-17.3 0.0000 0.0000 0.0000
-17.2 0.0000 0.0000 0.0000
-17.1 0.0000 0.0000 0.0000
-17.0 0.0000 0.0000 0.0000
-16.9 0.0000 0.0000 0.0000
-16.8 0.0000 0.0000 0.0000
-16.6 0.0000 0.0000 0.0000
-16.5 0.0000 0.0000 0.0000
-16.4 0.0000 0.0000 0.0000
-16.3 0.0000 0.0000 0.0000
-16.2 0.0000 0.0000 0.0000
-16.1 0.0000 0.0000 0.0000
-15.9 0.0000 0.0000 0.0000
-15.8 0.0000 0.0000 0.0000
-15.7 0.0000 0.0000 0.0000
-15.6 0.0000 0.0000 0.0000
-15.5 0.0000 0.0000 0.0000
-15.4 0.0000 0.0000 0.0000
-15.2 0.0000 0.0000 0.0000
-15.1 0.0000 0.0000 0.0000
-15.0 0.0000 0.0000 0.0000
-14.9 0.0000 0.0000 0.0000
-14.8 0.0000 0.0000 0.0000
-14.6 0.0000 0.0000 0.0000
-14.5 0.0000 0.0000 0.0000
-14.4 0.0000 0.0000 0.0000
-14.3 0.0000 0.0000 0.0000
-14.2 0.0000 0.0000 0.0000
-14.1 0.0000 0.0000 0.0000
-13.9 0.0000 0.0000 0.0000
-13.8 0.0000 0.0000 0.0000
-13.7 0.0000 0.0000 0.0000
-13.6 0.0000 0.0000 0.0000
-13.5 0.0000 0.0000 0.0000
-13.4 0.0000 0.0000 0.0000
-13.2 0.0000 0.0000 0.0000
-13.1 0.0000 0.0000 0.0000
-13.0 0.0000 0.0000 0.0000
-12.9 0.0000 0.0000 0.0000
-12.8 0.0000 0.0000 0.0000
-12.7 0.0000 0.0000 0.0000
-12.5 0.0000 0.0000 0.0000
-12.4 0.0000 0.0000 0.0000
-12.3 0.0000 0.0000 0.0000
-12.2 0.0000 0.0000 0.0000
-12.1 0.0000 0.0000 0.0000
-12.0 0.0000 0.0000 0.0000
-11.8 0.0000 0.0000 0.0000
-11.7 0.0000 0.0000 0.0000
-11.6 0.0000 0.0000 0.0000
-11.5 0.0000 0.0000 0.0000
-11.4 0.0000 0.0000 0.0000
-11.2 0.0000 0.0000 0.0000
-11.1 0.0000 0.0000 0.0000
-11.0 0.0000 0.0000 0.0000
-10.9 0.0000 0.0000 0.0000
-10.8 0.0000 0.0000 0.0000
-10.7 0.0000 0.0000 0.0000
-10.5 0.0000 0.0000 0.0000
-10.4 0.0000 0.0000 0.0000
-10.3 0.0000 0.0000 0.0000
-10.2 1.0000 0.0000 0.0000
-10.1 0.0000 0.0000 0.0000
-10.0 0.0000 0.0000 0.0000
-9.8 0.0000 0.0000 0.0000
-9.7 0.0000 0.0000 0.0000
-9.6 0.0000 0.0000 0.0000
-9.5 0.0000 0.0000 0.0000
-9.4 0.0000 0.0000 0.0000
-9.3 0.0000 0.0000 0.0000
-9.1 0.0000 0.0000 0.0000
-9.0 1.0000 0.0000 0.0000
-8.9 0.0000 0.0000 0.0000
-8.8 1.0000 0.0000 0.0000
-8.7 1.0000 0.0000 0.0000
-8.6 1.0000 0.0000 0.0000
-8.4 0.0000 0.0000 0.0000
-8.3 0.0000 0.0000 0.0000
-8.2 1.0000 0.0000 0.0000
-8.1 1.0000 0.0000 0.0000
-8.0 2.0000 0.0000 0.0000
-7.9 2.0000 0.0000 0.0000
-7.7 4.0000 0.0000 0.0000
-7.6 2.0000 0.0000 0.0000
-7.5 2.0000 0.0000 0.0000
-7.4 5.0000 0.0000 0.0000
-7.3 8.0000 0.0000 0.0000
-7.1 6.0000 0.0000 0.0000
-7.0 22.0000 0.0000 0.0000
-6.9 14.0000 0.0000 0.0000
-6.8 13.0000 0.0000 0.0000
-6.7 13.0000 0.0000 0.0000
-6.6 16.0000 0.0000 0.0000
-6.4 21.0000 0.0000 0.0000
-6.3 24.0000 0.0000 0.0000
-6.2 31.0000 0.0000 0.0000
-6.1 29.0000 0.0000 0.0000
-6.0 44.0000 0.0000 0.0000
-5.9 50.0000 0.0000 0.0000
-5.7 58.0000 0.0000 0.0000
-5.6 72.0000 0.0000 0.0000
-5.5 86.0000 0.0000 0.0000
-5.4 86.0000 0.0000 0.0000
-5.3 108.0000 0.0000 0.0000
-5.2 115.0000 0.0000 0.0000
-5.0 167.0000 0.0000 0.0000
-4.9 137.0000 0.0000 0.0000
-4.8 185.0000 0.0000 0.0000
-4.7 222.0000 0.0000 0.0000
-4.6 225.0000 0.0000 0.0000
-4.5 238.0000 0.0000 0.0000
-4.3 272.0000 0.0000 0.0000
-4.2 308.0000 0.0000 0.0000
-4.1 388.0000 0.0000 0.0000
-4.0 459.0000 0.0000 0.0000
-3.9 534.0000 0.0000 0.0000
-3.8 559.0000 0.0000 0.0000
-3.6 590.0000 0.0000 0.0000
-3.5 707.0000 0.0000 0.0000
-3.4 819.0000 0.0000 0.0000
-3.3 852.0000 0.0000 0.0000
-3.2 941.0000 0.0000 0.0000
-3.0 1095.0000 0.0000 0.0000
-2.9 1218.0000 0.0000 0.0000
-2.8 1366.0000 0.0000 0.0000
-2.7 1492.0000 0.0000 0.0000
-2.6 1639.0000 0.0000 0.0000
-2.5 1937.0000 0.0000 0.0000
-2.3 2043.0000 0.0000 0.0000
-2.2 2173.0000 0.0000 0.0000
-2.1 2467.0000 0.0000 0.0000
-2.0 2784.0000 0.0000 0.0000
-1.9 3000.0000 0.0000 0.0000
-1.8 3149.0000 0.0000 0.0000
-1.6 3679.0000 0.0000 0.0000
-1.5 3779.0000 0.0000 0.0000
-1.4 4081.0000 0.0000 0.0000
-1.3 4474.0000 4.0000 0.0000
-1.2 4929.0000 14.0000 0.0000
-1.1 5346.0000 68.0000 0.0000
-0.9 5776.0000 158.0000 0.0000
-0.8 6121.0000 377.0000 0.0000
-0.7 6547.0000 605.0000 0.0000
-0.6 7008.0000 964.0000 0.0000
-0.5 7268.0000 1284.0000 0.0000
-0.4 8028.0000 1742.0000 0.0000
-0.2 8534.0000 2396.0000 295.0000
-0.1 9015.0000 3133.0000 2394.0000
0.0 9390.0000 4147.0000 104005.0000
0.1 10110.0000 5322.0000 313426.0000
0.2 10483.0000 7251.0000 353904.0000
0.4 11142.0000 9746.0000 287799.0000
0.5 11781.0000 13863.0000 148964.0000
0.6 12394.0000 22098.0000 52918.0000
0.7 12692.0000 39017.0000 12967.0000
0.8 13497.0000 76599.0000 2304.0000
0.9 14145.0000 138913.0000 769.0000
1.1 14650.0000 210660.0000 255.0000
1.2 15483.0000 247104.0000 0.0000
1.3 15664.0000 216515.0000 0.0000
1.4 16599.0000 149014.0000 0.0000
1.5 16881.0000 80895.0000 0.0000
1.6 17661.0000 33471.0000 0.0000
1.8 18192.0000 10606.0000 0.0000
1.9 18582.0000 2723.0000 0.0000
2.0 19024.0000 1042.0000 0.0000
2.1 19618.0000 252.0000 0.0000
2.2 19976.0000 17.0000 0.0000
2.3 20514.0000 0.0000 0.0000
2.5 20772.0000 0.0000 0.0000
2.6 20830.0000 0.0000 0.0000
2.7 21360.0000 0.0000 0.0000
2.8 22009.0000 0.0000 0.0000
2.9 21841.0000 0.0000 0.0000
3.0 22329.0000 0.0000 0.0000
3.2 22352.0000 0.0000 0.0000
3.3 22338.0000 0.0000 0.0000
3.4 22491.0000 0.0000 0.0000
3.5 22368.0000 0.0000 0.0000
3.6 22523.0000 0.0000 0.0000
3.8 22418.0000 0.0000 0.0000
3.9 22252.0000 0.0000 0.0000
4.0 22084.0000 0.0000 0.0000
4.1 21693.0000 0.0000 0.0000
4.2 21526.0000 0.0000 0.0000
4.3 21320.0000 0.0000 0.0000
4.5 21127.0000 0.0000 0.0000
4.6 20744.0000 0.0000 0.0000
4.7 20535.0000 0.0000 0.0000
4.8 19813.0000 0.0000 0.0000
4.9 19555.0000 0.0000 0.0000
5.0 19113.0000 0.0000 0.0000
5.2 18471.0000 0.0000 0.0000
5.3 18006.0000 0.0000 0.0000
5.4 17123.0000 0.0000 0.0000
5.5 16793.0000 0.0000 0.0000
5.6 16459.0000 0.0000 0.0000
5.7 15695.0000 0.0000 0.0000
5.9 15115.0000 0.0000 0.0000
6.0 14660.0000 0.0000 0.0000
6.1 13831.0000 0.0000 0.0000
6.2 13294.0000 0.0000 0.0000
6.3 12532.0000 0.0000 0.0000
6.4 12283.0000 0.0000 0.0000
6.6 11677.0000 0.0000 0.0000
6.7 11041.0000 0.0000 0.0000
6.8 10346.0000 0.0000 0.0000
6.9 9848.0000 0.0000 0.0000
7.0 9454.0000 0.0000 0.0000
7.1 8790.0000 0.0000 0.0000
7.3 8245.0000 0.0000 0.0000
7.4 7746.0000 0.0000 0.0000
7.5 7468.0000 0.0000 0.0000
7.6 6860.0000 0.0000 0.0000
7.7 6439.0000 0.0000 0.0000
7.9 6033.0000 0.0000 0.0000
8.0 5571.0000 0.0000 0.0000
8.1 5092.0000 0.0000 0.0000
8.2 4710.0000 0.0000 0.0000
8.3 4379.0000 0.0000 0.0000
8.4 3999.0000 0.0000 0.0000
8.6 3635.0000 0.0000 0.0000
8.7 3336.0000 0.0000 0.0000
8.8 3146.0000 0.0000 0.0000
8.9 2838.0000 0.0000 0.0000
9.0 2616.0000 0.0000 0.0000
9.1 2312.0000 0.0000 0.0000
9.3 2098.0000 0.0000 0.0000
9.4 1982.0000 0.0000 0.0000
9.5 1757.0000 0.0000 0.0000
9.6 1648.0000 0.0000 0.0000
9.7 1443.0000 0.0000 0.0000
9.8 1365.0000 0.0000 0.0000
10.0 1143.0000 0.0000 0.0000
10.1 1062.0000 0.0000 0.0000
10.2 1006.0000 0.0000 0.0000
10.3 878.0000 0.0000 0.0000
10.4 761.0000 0.0000 0.0000
10.5 702.0000 0.0000 0.0000
10.7 610.0000 0.0000 0.0000
10.8 588.0000 0.0000 0.0000
10.9 499.0000 0.0000 0.0000
11.0 398.0000 0.0000 0.0000
11.1 390.0000 0.0000 0.0000
11.2 325.0000 0.0000 0.0000
11.4 293.0000 0.0000 0.0000
11.5 243.0000 0.0000 0.0000
11.6 246.0000 0.0000 0.0000
11.7 191.0000 0.0000 0.0000
11.8 165.0000 0.0000 0.0000
12.0 153.0000 0.0000 0.0000
12.1 145.0000 0.0000 0.0000
12.2 123.0000 0.0000 0.0000
12.3 103.0000 0.0000 0.0000
12.4 90.0000 0.0000 0.0000
12.5 71.0000 0.0000 0.0000
12.7 58.0000 0.0000 0.0000
12.8 50.0000 0.0000 0.0000
12.9 43.0000 0.0000 0.0000
13.0 46.0000 0.0000 0.0000
13.1 31.0000 0.0000 0.0000
13.2 31.0000 0.0000 0.0000
13.4 29.0000 0.0000 0.0000
13.5 16.0000 0.0000 0.0000
13.6 19.0000 0.0000 0.0000
13.7 17.0000 0.0000 0.0000
13.8 22.0000 0.0000 0.0000
13.9 7.0000 0.0000 0.0000
14.1 10.0000 0.0000 0.0000
14.2 5.0000 0.0000 0.0000
14.3 7.0000 0.0000 0.0000
14.4 3.0000 0.0000 0.0000
14.5 3.0000 0.0000 0.0000
14.6 3.0000 0.0000 0.0000
14.8 3.0000 0.0000 0.0000
14.9 2.0000 0.0000 0.0000
15.0 1.0000 0.0000 0.0000
15.1 2.0000 0.0000 0.0000
15.2 2.0000 0.0000 0.0000
15.4 0.0000 0.0000 0.0000
15.5 1.0000 0.0000 0.0000
15.6 0.0000 0.0000 0.0000
15.7 1.0000 0.0000 0.0000
15.8 1.0000 0.0000 0.0000
15.9 0.0000 0.0000 0.0000
16.1 1.0000 0.0000 0.0000
16.2 1.0000 0.0000 0.0000
16.3 0.0000 0.0000 0.0000
16.4 1.0000 0.0000 0.0000
16.5 0.0000 0.0000 0.0000
16.6 0.0000 0.0000 0.0000
16.8 1.0000 0.0000 0.0000
16.9 0.0000 0.0000 0.0000
17.0 0.0000 0.0000 0.0000
17.1 0.0000 0.0000 0.0000
17.2 0.0000 0.0000 0.0000
17.3 0.0000 0.0000 0.0000
17.5 0.0000 0.0000 0.0000
17.6 0.0000 0.0000 0.0000
17.7 0.0000 0.0000 0.0000
17.8 0.0000 0.0000 0.0000
17.9 0.0000 0.0000 0.0000
18.0 0.0000 0.0000 0.0000
18.2 0.0000 0.0000 0.0000
18.3 0.0000 0.0000 0.0000
18.4 0.0000 0.0000 0.0000
18.5 0.0000 0.0000 0.0000
18.6 0.0000 0.0000 0.0000
18.8 0.0000 0.0000 0.0000
18.9 0.0000 0.0000 0.0000
19.0 0.0000 0.0000 0.0000
19.1 0.0000 0.0000 0.0000
19.2 0.0000 0.0000 0.0000
19.3 0.0000 0.0000 0.0000
19.5 0.0000 0.0000 0.0000
19.6 0.0000 0.0000 0.0000
19.7 0.0000 0.0000 0.0000
19.8 0.0000 0.0000 0.0000
19.9 0.0000 0.0000 0.0000
20.0 0.0000 0.0000 0.0000
20.2 0.0000 0.0000 0.0000
20.3 0.0000 0.0000 0.0000
20.4 0.0000 0.0000 0.0000
20.5 0.0000 0.0000 0.0000
20.6 0.0000 0.0000 0.0000
20.7 0.0000 0.0000 0.0000
20.9 0.0000 0.0000 0.0000
21.0 0.0000 0.0000 0.0000
21.1 0.0000 0.0000 0.0000
21.2 0.0000 0.0000 0.0000
21.3 0.0000 0.0000 0.0000
21.4 0.0000 0.0000 0.0000
21.6 0.0000 0.0000 0.0000
21.7 0.0000 0.0000 0.0000
21.8 0.0000 0.0000 0.0000
21.9 0.0000 0.0000 0.0000
22.0 0.0000 0.0000 0.0000
22.1 0.0000 0.0000 0.0000
22.3 0.0000 0.0000 0.0000
22.4 0.0000 0.0000 0.0000
22.5 0.0000 0.0000 0.0000
22.6 0.0000 0.0000 0.0000
22.7 0.0000 0.0000 0.0000
22.9 0.0000 0.0000 0.0000
23.0 0.0000 0.0000 0.0000
23.1 0.0000 0.0000 0.0000
23.2 0.0000 0.0000 0.0000
23.3 0.0000 0.0000 0.0000
23.4 0.0000 0.0000 0.0000
23.6 0.0000 0.0000 0.0000
23.7 0.0000 0.0000 0.0000
23.8 0.0000 0.0000 0.0000
23.9 0.0000 0.0000 0.0000
24.0 0.0000 0.0000 0.0000
24.1 0.0000 0.0000 0.0000
24.3 0.0000 0.0000 0.0000
24.4 0.0000 0.0000 0.0000
24.5 0.0000 0.0000 0.0000
24.6 0.0000 0.0000 0.0000
24.7 0.0000 0.0000 0.0000
24.8 0.0000 0.0000 0.0000
25.0 0.0000 0.0000 0.0000
25.1 0.0000 0.0000 0.0000
25.2 0.0000 0.0000 0.0000
25.3 0.0000 0.0000 0.0000
25.4 0.0000 0.0000 0.0000
25.5 0.0000 0.0000 0.0000
25.7 0.0000 0.0000 0.0000
25.8 0.0000 0.0000 0.0000
25.9 0.0000 0.0000 0.0000
26.0 0.0000 0.0000 0.0000
26.1 0.0000 0.0000 0.0000
26.2 0.0000 0.0000 0.0000
26.4 0.0000 0.0000 0.0000
26.5 0.0000 0.0000 0.0000
26.6 0.0000 0.0000 0.0000
26.7 0.0000 0.0000 0.0000
26.8 0.0000 0.0000 0.0000
27.0 0.0000 0.0000 0.0000
27.1 0.0000 0.0000 0.0000
27.2 0.0000 0.0000 0.0000
27.3 0.0000 0.0000 0.0000
27.4 0.0000 0.0000 0.0000
27.5 0.0000 0.0000 0.0000
27.7 0.0000 0.0000 0.0000
27.8 0.0000 0.0000 0.0000
27.9 0.0000 0.0000 0.0000
28.0 0.0000 0.0000 0.0000
28.1 0.0000 0.0000 0.0000
28.2 0.0000 0.0000 0.0000
28.4 0.0000 0.0000 0.0000
28.5 0.0000 0.0000 0.0000
28.6 0.0000 0.0000 0.0000
28.7 0.0000 0.0000 0.0000
28.8 0.0000 0.0000 0.0000
28.9 0.0000 0.0000 0.0000
29.1 0.0000 0.0000 0.0000
29.2 0.0000 0.0000 0.0000
29.3 0.0000 0.0000 0.0000
29.4 0.0000 0.0000 0.0000
29.5 0.0000 0.0000 0.0000
29.6 0.0000 0.0000 0.0000
29.8 0.0000 0.0000 0.0000
29.9 0.0000 0.0000 0.0000


==> data/hist_llr_pcpa_83.txt <==
x   y0      y1      y2
-30.0 0.0000 0.0000 0.0000
-29.9 0.0000 0.0000 0.0000
-29.8 0.0000 0.0000 0.0000
-29.6 0.0000 0.0000 0.0000
-29.5 0.0000 0.0000 0.0000
-29.4 0.0000 0.0000 0.0000
-29.3 0.0000 0.0000 0.0000
-29.2 0.0000 0.0000 0.0000
-29.1 0.0000 0.0000 0.0000
-28.9 0.0000 0.0000 0.0000
-28.8 0.0000 0.0000 0.0000
-28.7 0.0000 0.0000 0.0000
-28.6 0.0000 0.0000 0.0000
-28.5 0.0000 0.0000 0.0000
-28.4 0.0000 0.0000 0.0000
-28.2 0.0000 0.0000 0.0000
-28.1 0.0000 0.0000 0.0000
-28.0 0.0000 0.0000 0.0000
-27.9 0.0000 0.0000 0.0000
-27.8 0.0000 0.0000 0.0000
-27.7 0.0000 0.0000 0.0000
-27.5 0.0000 0.0000 0.0000
-27.4 0.0000 0.0000 0.0000
-27.3 0.0000 0.0000 0.0000
-27.2 0.0000 0.0000 0.0000
-27.1 0.0000 0.0000 0.0000
-27.0 0.0000 0.0000 0.0000
-26.8 0.0000 0.0000 0.0000
-26.7 0.0000 0.0000 0.0000
-26.6 0.0000 0.0000 0.0000
-26.5 0.0000 0.0000 0.0000
-26.4 0.0000 0.0000 0.0000
-26.2 0.0000 0.0000 0.0000
-26.1 0.0000 0.0000 0.0000
-26.0 0.0000 0.0000 0.0000
-25.9 0.0000 0.0000 0.0000
-25.8 0.0000 0.0000 0.0000
-25.7 0.0000 0.0000 0.0000
-25.5 0.0000 0.0000 0.0000
-25.4 0.0000 0.0000 0.0000
-25.3 0.0000 0.0000 0.0000
-25.2 0.0000 0.0000 0.0000
-25.1 0.0000 0.0000 0.0000
-25.0 0.0000 0.0000 0.0000
-24.8 0.0000 0.0000 0.0000
-24.7 0.0000 0.0000 0.0000
-24.6 0.0000 0.0000 0.0000
-24.5 0.0000 0.0000 0.0000
-24.4 0.0000 0.0000 0.0000
-24.3 0.0000 0.0000 0.0000
-24.1 0.0000 0.0000 0.0000
-24.0 0.0000 0.0000 0.0000
-23.9 0.0000 0.0000 0.0000
-23.8 0.0000 0.0000 0.0000
-23.7 0.0000 0.0000 0.0000
-23.6 0.0000 0.0000 0.0000
-23.4 0.0000 0.0000 0.0000
-23.3 0.0000 0.0000 0.0000
-23.2 0.0000 0.0000 0.0000
-23.1 0.0000 0.0000 0.0000
-23.0 0.0000 0.0000 0.0000
-22.9 0.0000 0.0000 0.0000
-22.7 0.0000 0.0000 0.0000
-22.6 0.0000 0.0000 0.0000
-22.5 0.0000 0.0000 0.0000
-22.4 0.0000 0.0000 0.0000
-22.3 0.0000 0.0000 0.0000
-22.1 0.0000 0.0000 0.0000
-22.0 0.0000 0.0000 0.0000
-21.9 0.0000 0.0000 0.0000
-21.8 0.0000 0.0000 0.0000
-21.7 0.0000 0.0000 0.0000
-21.6 0.0000 0.0000 0.0000
-21.4 0.0000 0.0000 0.0000
-21.3 0.0000 0.0000 0.0000
-21.2 0.0000 0.0000 0.0000
-21.1 0.0000 0.0000 0.0000
-21.0 0.0000 0.0000 0.0000
-20.9 0.0000 0.0000 0.0000
-20.7 0.0000 0.0000 0.0000
-20.6 0.0000 0.0000 0.0000
-20.5 0.0000 0.0000 0.0000
-20.4 0.0000 0.0000 0.0000
-20.3 0.0000 0.0000 0.0000
-20.2 0.0000 0.0000 0.0000
-20.0 0.0000 0.0000 0.0000
-19.9 0.0000 0.0000 0.0000
-19.8 0.0000 0.0000 0.0000
-19.7 0.0000 0.0000 0.0000
-19.6 0.0000 0.0000 0.0000
-19.5 0.0000 0.0000 0.0000
-19.3 0.0000 0.0000 0.0000
-19.2 0.0000 0.0000 0.0000
-19.1 0.0000 0.0000 0.0000
-19.0 0.0000 0.0000 0.0000
-18.9 0.0000 0.0000 0.0000
-18.8 0.0000 0.0000 0.0000
-18.6 0.0000 0.0000 0.0000
-18.5 0.0000 0.0000 0.0000
-18.4 0.0000 0.0000 0.0000
-18.3 0.0000 0.0000 0.0000
-18.2 0.0000 0.0000 0.0000
-18.0 0.0000 0.0000 0.0000
-17.9 0.0000 0.0000 0.0000
-17.8 0.0000 0.0000 0.0000
-17.7 0.0000 0.0000 0.0000
-17.6 0.0000 0.0000 0.0000
-17.5 0.0000 0.0000 0.0000
-17.3 0.0000 0.0000 0.0000
-17.2 0.0000 0.0000 0.0000
-17.1 0.0000 0.0000 0.0000
-17.0 0.0000 0.0000 0.0000
-16.9 0.0000 0.0000 0.0000
-16.8 0.0000 0.0000 0.0000
-16.6 0.0000 0.0000 0.0000
-16.5 0.0000 0.0000 0.0000
-16.4 0.0000 0.0000 0.0000
-16.3 0.0000 0.0000 0.0000
-16.2 0.0000 0.0000 0.0000
-16.1 0.0000 0.0000 0.0000
-15.9 0.0000 0.0000 0.0000
-15.8 0.0000 0.0000 0.0000
-15.7 0.0000 0.0000 0.0000
-15.6 0.0000 0.0000 0.0000
-15.5 0.0000 0.0000 0.0000
-15.4 0.0000 0.0000 0.0000
-15.2 0.0000 0.0000 0.0000
-15.1 0.0000 0.0000 0.0000
-15.0 0.0000 0.0000 0.0000
-14.9 0.0000 0.0000 0.0000
-14.8 0.0000 0.0000 0.0000
-14.6 0.0000 0.0000 0.0000
-14.5 0.0000 0.0000 0.0000
-14.4 0.0000 0.0000 0.0000
-14.3 0.0000 0.0000 0.0000
-14.2 0.0000 0.0000 0.0000
-14.1 0.0000 0.0000 0.0000
-13.9 0.0000 0.0000 0.0000
-13.8 0.0000 0.0000 0.0000
-13.7 0.0000 0.0000 0.0000
-13.6 0.0000 0.0000 0.0000
-13.5 0.0000 0.0000 0.0000
-13.4 0.0000 0.0000 0.0000
-13.2 0.0000 0.0000 0.0000
-13.1 0.0000 0.0000 0.0000
-13.0 0.0000 0.0000 0.0000
-12.9 0.0000 0.0000 0.0000
-12.8 0.0000 0.0000 0.0000
-12.7 0.0000 0.0000 0.0000
-12.5 0.0000 0.0000 0.0000
-12.4 0.0000 0.0000 0.0000
-12.3 0.0000 0.0000 0.0000
-12.2 0.0000 0.0000 0.0000
-12.1 0.0000 0.0000 0.0000
-12.0 0.0000 0.0000 0.0000
-11.8 0.0000 0.0000 0.0000
-11.7 0.0000 0.0000 0.0000
-11.6 0.0000 0.0000 0.0000
-11.5 0.0000 0.0000 0.0000
-11.4 0.0000 0.0000 0.0000
-11.2 0.0000 0.0000 0.0000
-11.1 0.0000 0.0000 0.0000
-11.0 0.0000 0.0000 0.0000
-10.9 0.0000 0.0000 0.0000
-10.8 0.0000 0.0000 0.0000
-10.7 0.0000 0.0000 0.0000
-10.5 0.0000 0.0000 0.0000
-10.4 0.0000 0.0000 0.0000
-10.3 0.0000 0.0000 0.0000
-10.2 0.0000 0.0000 0.0000
-10.1 0.0000 0.0000 0.0000
-10.0 0.0000 0.0000 0.0000
-9.8 0.0000 0.0000 0.0000
-9.7 0.0000 0.0000 0.0000
-9.6 0.0000 0.0000 0.0000
-9.5 0.0000 0.0000 0.0000
-9.4 0.0000 0.0000 0.0000
-9.3 0.0000 0.0000 0.0000
-9.1 0.0000 0.0000 0.0000
-9.0 0.0000 0.0000 0.0000
-8.9 0.0000 0.0000 0.0000
-8.8 0.0000 0.0000 0.0000
-8.7 0.0000 0.0000 0.0000
-8.6 1.0000 0.0000 0.0000
-8.4 0.0000 0.0000 0.0000
-8.3 1.0000 0.0000 0.0000
-8.2 0.0000 0.0000 0.0000
-8.1 0.0000 0.0000 0.0000
-8.0 1.0000 0.0000 0.0000
-7.9 0.0000 0.0000 0.0000
-7.7 0.0000 0.0000 0.0000
-7.6 0.0000 0.0000 0.0000
-7.5 1.0000 0.0000 0.0000
-7.4 1.0000 0.0000 0.0000
-7.3 4.0000 0.0000 0.0000
-7.1 1.0000 0.0000 0.0000
-7.0 0.0000 0.0000 0.0000
-6.9 3.0000 0.0000 0.0000
-6.8 5.0000 0.0000 0.0000
-6.7 6.0000 0.0000 0.0000
-6.6 8.0000 0.0000 0.0000
-6.4 6.0000 0.0000 0.0000
-6.3 16.0000 0.0000 0.0000
-6.2 22.0000 0.0000 0.0000
-6.1 23.0000 0.0000 0.0000
-6.0 40.0000 0.0000 0.0000
-5.9 40.0000 0.0000 0.0000
-5.7 35.0000 0.0000 0.0000
-5.6 52.0000 0.0000 0.0000
-5.5 67.0000 0.0000 0.0000
-5.4 69.0000 0.0000 0.0000
-5.3 89.0000 0.0000 0.0000
-5.2 118.0000 0.0000 0.0000
-5.0 150.0000 0.0000 0.0000
-4.9 196.0000 0.0000 0.0000
-4.8 212.0000 0.0000 0.0000
-4.7 275.0000 0.0000 0.0000
-4.6 301.0000 0.0000 0.0000
-4.5 401.0000 0.0000 0.0000
-4.3 453.0000 0.0000 0.0000
-4.2 572.0000 0.0000 0.0000
-4.1 611.0000 0.0000 0.0000
-4.0 719.0000 0.0000 0.0000
-3.9 860.0000 0.0000 0.0000
-3.8 1038.0000 0.0000 0.0000
-3.6 1334.0000 0.0000 0.0000
-3.5 1465.0000 0.0000 0.0000
-3.4 1682.0000 0.0000 0.0000
-3.3 2003.0000 0.0000 0.0000
-3.2 2283.0000 0.0000 0.0000
-3.0 2618.0000 0.0000 0.0000
-2.9 3027.0000 0.0000 0.0000
-2.8 3541.0000 0.0000 0.0000
-2.7 4058.0000 0.0000 0.0000
-2.6 4622.0000 0.0000 0.0000
-2.5 5336.0000 0.0000 0.0000
-2.3 5878.0000 0.0000 0.0000
-2.2 6860.0000 0.0000 0.0000
-2.1 7702.0000 0.0000 0.0000
-2.0 8420.0000 0.0000 0.0000
-1.9 9828.0000 0.0000 0.0000
-1.8 10685.0000 0.0000 0.0000
-1.6 11734.0000 0.0000 0.0000
-1.5 13286.0000 0.0000 0.0000
-1.4 14674.0000 0.0000 0.0000
-1.3 16082.0000 0.0000 0.0000
-1.2 17464.0000 0.0000 0.0000
-1.1 18864.0000 0.0000 0.0000
-0.9 20871.0000 0.0000 0.0000
-0.8 22763.0000 0.0000 0.0000
-0.7 24268.0000 1.0000 0.0000
-0.6 26225.0000 267.0000 0.0000
-0.5 28111.0000 5993.0000 0.0000
-0.4 30223.0000 25843.0000 0.0000
-0.2 32222.0000 51998.0000 0.0000
-0.1 34168.0000 81602.0000 35020.0000
0.0 36453.0000 122017.0000 2524980.0000
0.1 38360.0000 193579.0000 0.0000
0.2 40690.0000 383648.0000 0.0000
0.4 42224.0000 874140.0000 0.0000
0.5 44169.0000 698188.0000 0.0000
0.6 46438.0000 118509.0000 0.0000
0.7 48135.0000 4198.0000 0.0000
0.8 49884.0000 17.0000 0.0000
0.9 51463.0000 0.0000 0.0000
1.1 53121.0000 0.0000 0.0000
1.2 54408.0000 0.0000 0.0000
1.3 55277.0000 0.0000 0.0000
1.4 56921.0000 0.0000 0.0000
1.5 57692.0000 0.0000 0.0000
1.6 57990.0000 0.0000 0.0000
1.8 58660.0000 0.0000 0.0000
1.9 59508.0000 0.0000 0.0000
2.0 59045.0000 0.0000 0.0000
2.1 59119.0000 0.0000 0.0000
2.2 58971.0000 0.0000 0.0000
2.3 58014.0000 0.0000 0.0000
2.5 57098.0000 0.0000 0.0000
2.6 56701.0000 0.0000 0.0000
2.7 55654.0000 0.0000 0.0000
2.8 54604.0000 0.0000 0.0000
2.9 53162.0000 0.0000 0.0000
3.0 51479.0000 0.0000 0.0000
3.2 50266.0000 0.0000 0.0000
3.3 48403.0000 0.0000 0.0000
3.4 46150.0000 0.0000 0.0000
3.5 44350.0000 0.0000 0.0000
3.6 42499.0000 0.0000 0.0000
3.8 40442.0000 0.0000 0.0000
3.9 38667.0000 0.0000 0.0000
4.0 36009.0000 0.0000 0.0000
4.1 34016.0000 0.0000 0.0000
4.2 32284.0000 0.0000 0.0000
4.3 30537.0000 0.0000 0.0000
4.5 28102.0000 0.0000 0.0000
4.6 26542.0000 0.0000 0.0000
4.7 24717.0000 0.0000 0.0000
4.8 22550.0000 0.0000 0.0000
4.9 20698.0000 0.0000 0.0000
5.0 19297.0000 0.0000 0.0000
5.2 17643.0000 0.0000 0.0000
5.3 16067.0000 0.0000 0.0000
5.4 14426.0000 0.0000 0.0000
5.5 13096.0000 0.0000 0.0000
5.6 11839.0000 0.0000 0.0000
5.7 10580.0000 0.0000 0.0000
5.9 9452.0000 0.0000 0.0000
6.0 8630.0000 0.0000 0.0000
6.1 7611.0000 0.0000 0.0000
6.2 6651.0000 0.0000 0.0000
6.3 5939.0000 0.0000 0.0000
6.4 5186.0000 0.0000 0.0000
6.6 4662.0000 0.0000 0.0000
6.7 4014.0000 0.0000 0.0000
6.8 3569.0000 0.0000 0.0000
6.9 3081.0000 0.0000 0.0000
7.0 2707.0000 0.0000 0.0000
7.1 2291.0000 0.0000 0.0000
7.3 1981.0000 0.0000 0.0000
7.4 1750.0000 0.0000 0.0000
7.5 1471.0000 0.0000 0.0000
7.6 1295.0000 0.0000 0.0000
7.7 1044.0000 0.0000 0.0000
7.9 961.0000 0.0000 0.0000
8.0 759.0000 0.0000 0.0000
8.1 684.0000 0.0000 0.0000
8.2 542.0000 0.0000 0.0000
8.3 468.0000 0.0000 0.0000
8.4 378.0000 0.0000 0.0000
8.6 336.0000 0.0000 0.0000
8.7 277.0000 0.0000 0.0000
8.8 208.0000 0.0000 0.0000
8.9 172.0000 0.0000 0.0000
9.0 126.0000 0.0000 0.0000
9.1 121.0000 0.0000 0.0000
9.3 119.0000 0.0000 0.0000
9.4 90.0000 0.0000 0.0000
9.5 65.0000 0.0000 0.0000
9.6 49.0000 0.0000 0.0000
9.7 36.0000 0.0000 0.0000
9.8 49.0000 0.0000 0.0000
10.0 26.0000 0.0000 0.0000
10.1 17.0000 0.0000 0.0000
10.2 14.0000 0.0000 0.0000
10.3 5.0000 0.0000 0.0000
10.4 5.0000 0.0000 0.0000
10.5 7.0000 0.0000 0.0000
10.7 7.0000 0.0000 0.0000
10.8 8.0000 0.0000 0.0000
10.9 6.0000 0.0000 0.0000
11.0 0.0000 0.0000 0.0000
11.1 4.0000 0.0000 0.0000
11.2 2.0000 0.0000 0.0000
11.4 4.0000 0.0000 0.0000
11.5 1.0000 0.0000 0.0000
11.6 2.0000 0.0000 0.0000
11.7 1.0000 0.0000 0.0000
11.8 1.0000 0.0000 0.0000
12.0 0.0000 0.0000 0.0000
12.1 1.0000 0.0000 0.0000
12.2 1.0000 0.0000 0.0000
12.3 0.0000 0.0000 0.0000
12.4 0.0000 0.0000 0.0000
12.5 0.0000 0.0000 0.0000
12.7 0.0000 0.0000 0.0000
12.8 0.0000 0.0000 0.0000
12.9 0.0000 0.0000 0.0000
13.0 0.0000 0.0000 0.0000
13.1 0.0000 0.0000 0.0000
13.2 0.0000 0.0000 0.0000
13.4 0.0000 0.0000 0.0000
13.5 0.0000 0.0000 0.0000
13.6 0.0000 0.0000 0.0000
13.7 0.0000 0.0000 0.0000
13.8 0.0000 0.0000 0.0000
13.9 0.0000 0.0000 0.0000
14.1 0.0000 0.0000 0.0000
14.2 0.0000 0.0000 0.0000
14.3 0.0000 0.0000 0.0000
14.4 0.0000 0.0000 0.0000
14.5 0.0000 0.0000 0.0000
14.6 0.0000 0.0000 0.0000
14.8 0.0000 0.0000 0.0000
14.9 0.0000 0.0000 0.0000
15.0 0.0000 0.0000 0.0000
15.1 0.0000 0.0000 0.0000
15.2 0.0000 0.0000 0.0000
15.4 0.0000 0.0000 0.0000
15.5 0.0000 0.0000 0.0000
15.6 0.0000 0.0000 0.0000
15.7 0.0000 0.0000 0.0000
15.8 0.0000 0.0000 0.0000
15.9 0.0000 0.0000 0.0000
16.1 0.0000 0.0000 0.0000
16.2 0.0000 0.0000 0.0000
16.3 0.0000 0.0000 0.0000
16.4 0.0000 0.0000 0.0000
16.5 0.0000 0.0000 0.0000
16.6 0.0000 0.0000 0.0000
16.8 0.0000 0.0000 0.0000
16.9 0.0000 0.0000 0.0000
17.0 0.0000 0.0000 0.0000
17.1 0.0000 0.0000 0.0000
17.2 0.0000 0.0000 0.0000
17.3 0.0000 0.0000 0.0000
17.5 0.0000 0.0000 0.0000
17.6 0.0000 0.0000 0.0000
17.7 0.0000 0.0000 0.0000
17.8 0.0000 0.0000 0.0000
17.9 0.0000 0.0000 0.0000
18.0 0.0000 0.0000 0.0000
18.2 0.0000 0.0000 0.0000
18.3 0.0000 0.0000 0.0000
18.4 0.0000 0.0000 0.0000
18.5 0.0000 0.0000 0.0000
18.6 0.0000 0.0000 0.0000
18.8 0.0000 0.0000 0.0000
18.9 0.0000 0.0000 0.0000
19.0 0.0000 0.0000 0.0000
19.1 0.0000 0.0000 0.0000
19.2 0.0000 0.0000 0.0000
19.3 0.0000 0.0000 0.0000
19.5 0.0000 0.0000 0.0000
19.6 0.0000 0.0000 0.0000
19.7 0.0000 0.0000 0.0000
19.8 0.0000 0.0000 0.0000
19.9 0.0000 0.0000 0.0000
20.0 0.0000 0.0000 0.0000
20.2 0.0000 0.0000 0.0000
20.3 0.0000 0.0000 0.0000
20.4 0.0000 0.0000 0.0000
20.5 0.0000 0.0000 0.0000
20.6 0.0000 0.0000 0.0000
20.7 0.0000 0.0000 0.0000
20.9 0.0000 0.0000 0.0000
21.0 0.0000 0.0000 0.0000
21.1 0.0000 0.0000 0.0000
21.2 0.0000 0.0000 0.0000
21.3 0.0000 0.0000 0.0000
21.4 0.0000 0.0000 0.0000
21.6 0.0000 0.0000 0.0000
21.7 0.0000 0.0000 0.0000
21.8 0.0000 0.0000 0.0000
21.9 0.0000 0.0000 0.0000
22.0 0.0000 0.0000 0.0000
22.1 0.0000 0.0000 0.0000
22.3 0.0000 0.0000 0.0000
22.4 0.0000 0.0000 0.0000
22.5 0.0000 0.0000 0.0000
22.6 0.0000 0.0000 0.0000
22.7 0.0000 0.0000 0.0000
22.9 0.0000 0.0000 0.0000
23.0 0.0000 0.0000 0.0000
23.1 0.0000 0.0000 0.0000
23.2 0.0000 0.0000 0.0000
23.3 0.0000 0.0000 0.0000
23.4 0.0000 0.0000 0.0000
23.6 0.0000 0.0000 0.0000
23.7 0.0000 0.0000 0.0000
23.8 0.0000 0.0000 0.0000
23.9 0.0000 0.0000 0.0000
24.0 0.0000 0.0000 0.0000
24.1 0.0000 0.0000 0.0000
24.3 0.0000 0.0000 0.0000
24.4 0.0000 0.0000 0.0000
24.5 0.0000 0.0000 0.0000
24.6 0.0000 0.0000 0.0000
24.7 0.0000 0.0000 0.0000
24.8 0.0000 0.0000 0.0000
25.0 0.0000 0.0000 0.0000
25.1 0.0000 0.0000 0.0000
25.2 0.0000 0.0000 0.0000
25.3 0.0000 0.0000 0.0000
25.4 0.0000 0.0000 0.0000
25.5 0.0000 0.0000 0.0000
25.7 0.0000 0.0000 0.0000
25.8 0.0000 0.0000 0.0000
25.9 0.0000 0.0000 0.0000
26.0 0.0000 0.0000 0.0000
26.1 0.0000 0.0000 0.0000
26.2 0.0000 0.0000 0.0000
26.4 0.0000 0.0000 0.0000
26.5 0.0000 0.0000 0.0000
26.6 0.0000 0.0000 0.0000
26.7 0.0000 0.0000 0.0000
26.8 0.0000 0.0000 0.0000
27.0 0.0000 0.0000 0.0000
27.1 0.0000 0.0000 0.0000
27.2 0.0000 0.0000 0.0000
27.3 0.0000 0.0000 0.0000
27.4 0.0000 0.0000 0.0000
27.5 0.0000 0.0000 0.0000
27.7 0.0000 0.0000 0.0000
27.8 0.0000 0.0000 0.0000
27.9 0.0000 0.0000 0.0000
28.0 0.0000 0.0000 0.0000
28.1 0.0000 0.0000 0.0000
28.2 0.0000 0.0000 0.0000
28.4 0.0000 0.0000 0.0000
28.5 0.0000 0.0000 0.0000
28.6 0.0000 0.0000 0.0000
28.7 0.0000 0.0000 0.0000
28.8 0.0000 0.0000 0.0000
28.9 0.0000 0.0000 0.0000
29.1 0.0000 0.0000 0.0000
29.2 0.0000 0.0000 0.0000
29.3 0.0000 0.0000 0.0000
29.4 0.0000 0.0000 0.0000
29.5 0.0000 0.0000 0.0000
29.6 0.0000 0.0000 0.0000
29.8 0.0000 0.0000 0.0000
29.9 0.0000 0.0000 0.0000


==> data/pdf_pcpa_73.txt <==
x        y0     y1     y2
-30.0000 0.0000 0.0000 0.0000
-29.9000 0.0000 0.0000 0.0000
-29.8000 0.0000 0.0000 0.0000
-29.7000 0.0000 0.0000 0.0000
-29.6000 0.0000 0.0000 0.0000
-29.5000 0.0000 0.0000 0.0000
-29.4000 0.0000 0.0000 0.0000
-29.3000 0.0000 0.0000 0.0000
-29.2000 0.0000 0.0000 0.0000
-29.1000 0.0000 0.0000 0.0000
-29.0000 0.0000 0.0000 0.0000
-28.9000 0.0000 0.0000 0.0000
-28.8000 0.0000 0.0000 0.0000
-28.7000 0.0000 0.0000 0.0000
-28.6000 0.0000 0.0000 0.0000
-28.5000 0.0000 0.0000 0.0000
-28.4000 0.0000 0.0000 0.0000
-28.3000 0.0000 0.0000 0.0000
-28.2000 0.0000 0.0000 0.0000
-28.1000 0.0000 0.0000 0.0000
-28.0000 0.0000 0.0000 0.0000
-27.9000 0.0000 0.0000 0.0000
-27.8000 0.0000 0.0000 0.0000
-27.7000 0.0000 0.0000 0.0000
-27.6000 0.0000 0.0000 0.0000
-27.5000 0.0000 0.0000 0.0000
-27.4000 0.0000 0.0000 0.0000
-27.3000 0.0000 0.0000 0.0000
-27.2000 0.0000 0.0000 0.0000
-27.1000 0.0000 0.0000 0.0000
-27.0000 0.0000 0.0000 0.0000
-26.9000 0.0000 0.0000 0.0000
-26.8000 0.0000 0.0000 0.0000
-26.7000 0.0000 0.0000 0.0000
-26.6000 0.0000 0.0000 0.0000
-26.5000 0.0000 0.0000 0.0000
-26.4000 0.0000 0.0000 0.0000
-26.3000 0.0000 0.0000 0.0000
-26.2000 0.0000 0.0000 0.0000
-26.1000 0.0000 0.0000 0.0000
-26.0000 0.0000 0.0000 0.0000
-25.9000 0.0000 0.0000 0.0000
-25.8000 0.0000 0.0000 0.0000
-25.7000 0.0000 0.0000 0.0000
-25.6000 0.0000 0.0000 0.0000
-25.5000 0.0000 0.0000 0.0000
-25.4000 0.0000 0.0000 0.0000
-25.3000 0.0000 0.0000 0.0000
-25.2000 0.0000 0.0000 0.0000
-25.1000 0.0000 0.0000 0.0000
-25.0000 0.0000 0.0000 0.0000
-24.9000 0.0000 0.0000 0.0000
-24.8000 0.0000 0.0000 0.0000
-24.7000 0.0000 0.0000 0.0000
-24.6000 0.0000 0.0000 0.0000
-24.5000 0.0000 0.0000 0.0000
-24.4000 0.0000 0.0000 0.0000
-24.3000 0.0000 0.0000 0.0000
-24.2000 0.0000 0.0000 0.0000
-24.1000 0.0000 0.0000 0.0000
-24.0000 0.0000 0.0000 0.0000
-23.9000 0.0000 0.0000 0.0000
-23.8000 0.0000 0.0000 0.0000
-23.7000 0.0000 0.0000 0.0000
-23.6000 0.0000 0.0000 0.0000
-23.5000 0.0000 0.0000 0.0000
-23.4000 0.0000 0.0000 0.0000
-23.3000 0.0000 0.0000 0.0000
-23.2000 0.0000 0.0000 0.0000
-23.1000 0.0000 0.0000 0.0000
-23.0000 0.0000 0.0000 0.0000
-22.9000 0.0000 0.0000 0.0000
-22.8000 0.0000 0.0000 0.0000
-22.7000 0.0000 0.0000 0.0000
-22.6000 0.0000 0.0000 0.0000
-22.5000 0.0000 0.0000 0.0000
-22.4000 0.0000 0.0000 0.0000
-22.3000 0.0000 0.0000 0.0000
-22.2000 0.0000 0.0000 0.0000
-22.1000 0.0000 0.0000 0.0000
-22.0000 0.0000 0.0000 0.0000
-21.9000 0.0000 0.0000 0.0000
-21.8000 0.0000 0.0000 0.0000
-21.7000 0.0000 0.0000 0.0000
-21.6000 0.0000 0.0000 0.0000
-21.5000 0.0000 0.0000 0.0000
-21.4000 0.0000 0.0000 0.0000
-21.3000 0.0000 0.0000 0.0000
-21.2000 0.0000 0.0000 0.0000
-21.1000 0.0000 0.0000 0.0000
-21.0000 0.0000 0.0000 0.0000
-20.9000 0.0000 0.0000 0.0000
-20.8000 0.0000 0.0000 0.0000
-20.7000 0.0000 0.0000 0.0000
-20.6000 0.0000 0.0000 0.0000
-20.5000 0.0000 0.0000 0.0000
-20.4000 0.0000 0.0000 0.0000
-20.3000 0.0000 0.0000 0.0000
-20.2000 0.0000 0.0000 0.0000
-20.1000 0.0000 0.0000 0.0000
-20.0000 0.0000 0.0000 0.0000
-19.9000 0.0000 0.0000 0.0000
-19.8000 0.0000 0.0000 0.0000
-19.7000 0.0000 0.0000 0.0000
-19.6000 0.0000 0.0000 0.0000
-19.5000 0.0000 0.0000 0.0000
-19.4000 0.0000 0.0000 0.0000
-19.3000 0.0000 0.0000 0.0000
-19.2000 0.0000 0.0000 0.0000
-19.1000 0.0000 0.0000 0.0000
-19.0000 0.0000 0.0000 0.0000
-18.9000 0.0000 0.0000 0.0000
-18.8000 0.0000 0.0000 0.0000
-18.7000 0.0000 0.0000 0.0000
-18.6000 0.0000 0.0000 0.0000
-18.5000 0.0000 0.0000 0.0000
-18.4000 0.0000 0.0000 0.0000
-18.3000 0.0000 0.0000 0.0000
-18.2000 0.0000 0.0000 0.0000
-18.1000 0.0000 0.0000 0.0000
-18.0000 0.0000 0.0000 0.0000
-17.9000 0.0000 0.0000 0.0000
-17.8000 0.0000 0.0000 0.0000
-17.7000 0.0000 0.0000 0.0000
-17.6000 0.0000 0.0000 0.0000
-17.5000 0.0000 0.0000 0.0000
-17.4000 0.0000 0.0000 0.0000
-17.3000 0.0000 0.0000 0.0000
-17.2000 0.0000 0.0000 0.0000
-17.1000 0.0000 0.0000 0.0000
-17.0000 0.0000 0.0000 0.0000
-16.9000 0.0000 0.0000 0.0000
-16.8000 0.0000 0.0000 0.0000
-16.7000 0.0000 0.0000 0.0000
-16.6000 0.0000 0.0000 0.0000
-16.5000 0.0000 0.0000 0.0000
-16.4000 0.0000 0.0000 0.0000
-16.3000 0.0000 0.0000 0.0000
-16.2000 0.0000 0.0000 0.0000
-16.1000 0.0000 0.0000 0.0000
-16.0000 0.0000 0.0000 0.0000
-15.9000 0.0000 0.0000 0.0000
-15.8000 0.0000 0.0000 0.0000
-15.7000 0.0000 0.0000 0.0000
-15.6000 0.0000 0.0000 0.0000
-15.5000 0.0000 0.0000 0.0000
-15.4000 0.0000 0.0000 0.0000
-15.3000 0.0000 0.0000 0.0000
-15.2000 0.0000 0.0000 0.0000
-15.1000 0.0000 0.0000 0.0000
-15.0000 0.0000 0.0000 0.0000
-14.9000 0.0000 0.0000 0.0000
-14.8000 0.0000 0.0000 0.0000
-14.7000 0.0000 0.0000 0.0000
-14.6000 0.0000 0.0000 0.0000
-14.5000 0.0000 0.0000 0.0000
-14.4000 0.0000 0.0000 0.0000
-14.3000 0.0000 0.0000 0.0000
-14.2000 0.0000 0.0000 0.0000
-14.1000 0.0000 0.0000 0.0000
-14.0000 0.0000 0.0000 0.0000
-13.9000 0.0000 0.0000 0.0000
-13.8000 0.0000 0.0000 0.0000
-13.7000 0.0000 0.0000 0.0000
-13.6000 0.0000 0.0000 0.0000
-13.5000 0.0000 0.0000 0.0000
-13.4000 0.0000 0.0000 0.0000
-13.3000 0.0000 0.0000 0.0000
-13.2000 0.0000 0.0000 0.0000
-13.1000 0.0000 0.0000 0.0000
-13.0000 0.0000 0.0000 0.0000
-12.9000 0.0000 0.0000 0.0000
-12.8000 0.0000 0.0000 0.0000
-12.7000 0.0000 0.0000 0.0000
-12.6000 0.0000 0.0000 0.0000
-12.5000 0.0000 0.0000 0.0000
-12.4000 0.0000 0.0000 0.0000
-12.3000 0.0000 0.0000 0.0000
-12.2000 0.0000 0.0000 0.0000
-12.1000 0.0000 0.0000 0.0000
-12.0000 0.0000 0.0000 0.0000
-11.9000 0.0000 0.0000 0.0000
-11.8000 0.0000 0.0000 0.0000
-11.7000 0.0000 0.0000 0.0000
-11.6000 0.0000 0.0000 0.0000
-11.5000 0.0000 0.0000 0.0000
-11.4000 0.0000 0.0000 0.0000
-11.3000 0.0000 0.0000 0.0000
-11.2000 0.0000 0.0000 0.0000
-11.1000 0.0000 0.0000 0.0000
-11.0000 0.0000 0.0000 0.0000
-10.9000 0.0000 0.0000 0.0000
-10.8000 0.0000 0.0000 0.0000
-10.7000 0.0000 0.0000 0.0000
-10.6000 0.0000 0.0000 0.0000
-10.5000 0.0000 0.0000 0.0000
-10.4000 0.0000 0.0000 0.0000
-10.3000 0.0000 0.0000 0.0000
-10.2000 0.0000 0.0000 0.0000
-10.1000 0.0000 0.0000 0.0000
-10.0000 0.0000 0.0000 0.0000
-9.9000 0.0000 0.0000 0.0000
-9.8000 0.0000 0.0000 0.0000
-9.7000 0.0000 0.0000 0.0000
-9.6000 0.0000 0.0000 0.0000
-9.5000 0.0000 0.0000 0.0000
-9.4000 0.0000 0.0000 0.0000
-9.3000 0.0000 0.0000 0.0000
-9.2000 0.0000 0.0000 0.0000
-9.1000 0.0000 0.0000 0.0000
-9.0000 0.0000 0.0000 0.0000
-8.9000 0.0000 0.0000 0.0000
-8.8000 0.0000 0.0000 0.0000
-8.7000 0.0000 0.0000 0.0000
-8.6000 0.0000 0.0000 0.0000
-8.5000 0.0000 0.0000 0.0000
-8.4000 0.0000 0.0000 0.0000
-8.3000 0.0000 0.0000 0.0000
-8.2000 0.0000 0.0000 0.0000
-8.1000 0.0000 0.0000 0.0000
-8.0000 0.0000 0.0000 0.0000
-7.9000 0.0000 0.0000 0.0000
-7.8000 0.0000 0.0000 0.0000
-7.7000 0.0000 0.0000 0.0000
-7.6000 0.0000 0.0000 0.0000
-7.5000 0.0000 0.0000 0.0000
-7.4000 0.0000 0.0000 0.0000
-7.3000 0.0000 0.0000 0.0000
-7.2000 0.0000 0.0000 0.0000
-7.1000 0.0000 0.0000 0.0000
-7.0000 0.0000 0.0000 0.0000
-6.9000 0.0000 0.0000 0.0000
-6.8000 0.0000 0.0000 0.0000
-6.7000 0.0000 0.0000 0.0000
-6.6000 0.0000 0.0000 0.0000
-6.5000 0.0000 0.0000 0.0000
-6.4000 0.0000 0.0000 0.0000
-6.3000 0.0000 0.0000 0.0000
-6.2000 0.0000 0.0000 0.0000
-6.1000 0.0000 0.0000 0.0000
-6.0000 0.0000 0.0000 0.0000
-5.9000 0.0000 0.0000 0.0000
-5.8000 0.0000 0.0000 0.0000
-5.7000 0.0000 0.0000 0.0000
-5.6000 0.0000 0.0000 0.0000
-5.5000 0.0000 0.0000 0.0000
-5.4000 0.0001 0.0000 0.0000
-5.3000 0.0001 0.0000 0.0000
-5.2000 0.0001 0.0000 0.0000
-5.1000 0.0001 0.0000 0.0000
-5.0000 0.0001 0.0000 0.0000
-4.9000 0.0001 0.0000 0.0000
-4.8000 0.0001 0.0000 0.0000
-4.7000 0.0001 0.0000 0.0000
-4.6000 0.0001 0.0000 0.0000
-4.5000 0.0001 0.0000 0.0000
-4.4000 0.0002 0.0000 0.0000
-4.3000 0.0002 0.0000 0.0000
-4.2000 0.0002 0.0000 0.0000
-4.1000 0.0002 0.0000 0.0000
-4.0000 0.0003 0.0000 0.0000
-3.9000 0.0003 0.0000 0.0000
-3.8000 0.0003 0.0000 0.0000
-3.7000 0.0004 0.0000 0.0000
-3.6000 0.0004 0.0000 0.0000
-3.5000 0.0004 0.0000 0.0000
-3.4000 0.0005 0.0000 0.0000
-3.3000 0.0005 0.0000 0.0000
-3.2000 0.0006 0.0000 0.0000
-3.1000 0.0006 0.0000 0.0000
-3.0000 0.0007 0.0000 0.0000
-2.9000 0.0008 0.0000 0.0000
-2.8000 0.0008 0.0000 0.0000
-2.7000 0.0009 0.0000 0.0000
-2.6000 0.0010 0.0000 0.0000
-2.5000 0.0011 0.0000 0.0000
-2.4000 0.0012 0.0000 0.0000
-2.3000 0.0013 0.0000 0.0000
-2.2000 0.0014 0.0000 0.0000
-2.1000 0.0015 0.0000 0.0000
-2.0000 0.0016 0.0000 0.0000
-1.9000 0.0018 0.0000 0.0000
-1.8000 0.0019 0.0000 0.0000
-1.7000 0.0021 0.0000 0.0000
-1.6000 0.0022 0.0000 0.0000
-1.5000 0.0024 0.0000 0.0000
-1.4000 0.0026 0.0000 0.0000
-1.3000 0.0028 0.0000 0.0000
-1.2000 0.0030 0.0000 0.0000
-1.1000 0.0032 0.0000 0.0000
-1.0000 0.0034 0.0000 0.0000
-0.9000 0.0036 0.0000 0.0000
-0.8000 0.0038 0.0000 0.0000
-0.7000 0.0041 0.0000 0.0000
-0.6000 0.0043 0.0000 0.0000
-0.5000 0.0046 0.0000 0.0000
-0.4000 0.0048 0.0000 0.0000
-0.3000 0.0051 0.0000 0.0000
-0.2000 0.0054 0.0000 0.0004
-0.1000 0.0057 0.0000 0.0030
0.0000 0.0060 0.0000 0.0162
0.1000 0.0063 0.0002 0.0588
0.2000 0.0066 0.0005 0.1424
0.3000 0.0069 0.0014 0.2304
0.4000 0.0073 0.0034 0.2487
0.5000 0.0076 0.0077 0.1793
0.6000 0.0079 0.0157 0.0863
0.7000 0.0083 0.0287 0.0277
0.8000 0.0086 0.0475 0.0059
0.9000 0.0089 0.0709 0.0008
1.0000 0.0093 0.0954 0.0001
1.1000 0.0096 0.1158 0.0000
1.2000 0.0100 0.1269 0.0000
1.3000 0.0103 0.1255 0.0000
1.4000 0.0106 0.1119 0.0000
1.5000 0.0109 0.0901 0.0000
1.6000 0.0113 0.0655 0.0000
1.7000 0.0116 0.0429 0.0000
1.8000 0.0119 0.0254 0.0000
1.9000 0.0122 0.0136 0.0000
2.0000 0.0125 0.0065 0.0000
2.1000 0.0127 0.0028 0.0000
2.2000 0.0130 0.0011 0.0000
2.3000 0.0133 0.0004 0.0000
2.4000 0.0135 0.0001 0.0000
2.5000 0.0137 0.0000 0.0000
2.6000 0.0139 0.0000 0.0000
2.7000 0.0141 0.0000 0.0000
2.8000 0.0143 0.0000 0.0000
2.9000 0.0144 0.0000 0.0000
3.0000 0.0146 0.0000 0.0000
3.1000 0.0147 0.0000 0.0000
3.2000 0.0148 0.0000 0.0000
3.3000 0.0149 0.0000 0.0000
3.4000 0.0149 0.0000 0.0000
3.5000 0.0149 0.0000 0.0000
3.6000 0.0149 0.0000 0.0000
3.7000 0.0149 0.0000 0.0000
3.8000 0.0149 0.0000 0.0000
3.9000 0.0149 0.0000 0.0000
4.0000 0.0148 0.0000 0.0000
4.1000 0.0147 0.0000 0.0000
4.2000 0.0146 0.0000 0.0000
4.3000 0.0145 0.0000 0.0000
4.4000 0.0143 0.0000 0.0000
4.5000 0.0141 0.0000 0.0000
4.6000 0.0139 0.0000 0.0000
4.7000 0.0137 0.0000 0.0000
4.8000 0.0135 0.0000 0.0000
4.9000 0.0133 0.0000 0.0000
5.0000 0.0130 0.0000 0.0000
5.1000 0.0128 0.0000 0.0000
5.2000 0.0125 0.0000 0.0000
5.3000 0.0122 0.0000 0.0000
5.4000 0.0119 0.0000 0.0000
5.5000 0.0116 0.0000 0.0000
5.6000 0.0113 0.0000 0.0000
5.7000 0.0110 0.0000 0.0000
5.8000 0.0107 0.0000 0.0000
5.9000 0.0103 0.0000 0.0000
6.0000 0.0100 0.0000 0.0000
6.1000 0.0097 0.0000 0.0000
6.2000 0.0093 0.0000 0.0000
6.3000 0.0090 0.0000 0.0000
6.4000 0.0086 0.0000 0.0000
6.5000 0.0083 0.0000 0.0000
6.6000 0.0080 0.0000 0.0000
6.7000 0.0076 0.0000 0.0000
6.8000 0.0073 0.0000 0.0000
6.9000 0.0070 0.0000 0.0000
7.0000 0.0067 0.0000 0.0000
7.1000 0.0063 0.0000 0.0000
7.2000 0.0060 0.0000 0.0000
7.3000 0.0057 0.0000 0.0000
7.4000 0.0054 0.0000 0.0000
7.5000 0.0052 0.0000 0.0000
7.6000 0.0049 0.0000 0.0000
7.7000 0.0046 0.0000 0.0000
7.8000 0.0043 0.0000 0.0000
7.9000 0.0041 0.0000 0.0000
8.0000 0.0039 0.0000 0.0000
8.1000 0.0036 0.0000 0.0000
8.2000 0.0034 0.0000 0.0000
8.3000 0.0032 0.0000 0.0000
8.4000 0.0030 0.0000 0.0000
8.5000 0.0028 0.0000 0.0000
8.6000 0.0026 0.0000 0.0000
8.7000 0.0024 0.0000 0.0000
8.8000 0.0022 0.0000 0.0000
8.9000 0.0021 0.0000 0.0000
9.0000 0.0019 0.0000 0.0000
9.1000 0.0018 0.0000 0.0000
9.2000 0.0017 0.0000 0.0000
9.3000 0.0015 0.0000 0.0000
9.4000 0.0014 0.0000 0.0000
9.5000 0.0013 0.0000 0.0000
9.6000 0.0012 0.0000 0.0000
9.7000 0.0011 0.0000 0.0000
9.8000 0.0010 0.0000 0.0000
9.9000 0.0009 0.0000 0.0000
10.0000 0.0008 0.0000 0.0000
10.1000 0.0008 0.0000 0.0000
10.2000 0.0007 0.0000 0.0000
10.3000 0.0006 0.0000 0.0000
10.4000 0.0006 0.0000 0.0000
10.5000 0.0005 0.0000 0.0000
10.6000 0.0005 0.0000 0.0000
10.7000 0.0004 0.0000 0.0000
10.8000 0.0004 0.0000 0.0000
10.9000 0.0004 0.0000 0.0000
11.0000 0.0003 0.0000 0.0000
11.1000 0.0003 0.0000 0.0000
11.2000 0.0003 0.0000 0.0000
11.3000 0.0002 0.0000 0.0000
11.4000 0.0002 0.0000 0.0000
11.5000 0.0002 0.0000 0.0000
11.6000 0.0002 0.0000 0.0000
11.7000 0.0002 0.0000 0.0000
11.8000 0.0001 0.0000 0.0000
11.9000 0.0001 0.0000 0.0000
12.0000 0.0001 0.0000 0.0000
12.1000 0.0001 0.0000 0.0000
12.2000 0.0001 0.0000 0.0000
12.3000 0.0001 0.0000 0.0000
12.4000 0.0001 0.0000 0.0000
12.5000 0.0001 0.0000 0.0000
12.6000 0.0001 0.0000 0.0000
12.7000 0.0000 0.0000 0.0000
12.8000 0.0000 0.0000 0.0000
12.9000 0.0000 0.0000 0.0000
13.0000 0.0000 0.0000 0.0000
13.1000 0.0000 0.0000 0.0000
13.2000 0.0000 0.0000 0.0000
13.3000 0.0000 0.0000 0.0000
13.4000 0.0000 0.0000 0.0000
13.5000 0.0000 0.0000 0.0000
13.6000 0.0000 0.0000 0.0000
13.7000 0.0000 0.0000 0.0000
13.8000 0.0000 0.0000 0.0000
13.9000 0.0000 0.0000 0.0000
14.0000 0.0000 0.0000 0.0000
14.1000 0.0000 0.0000 0.0000
14.2000 0.0000 0.0000 0.0000
14.3000 0.0000 0.0000 0.0000
14.4000 0.0000 0.0000 0.0000
14.5000 0.0000 0.0000 0.0000
14.6000 0.0000 0.0000 0.0000
14.7000 0.0000 0.0000 0.0000
14.8000 0.0000 0.0000 0.0000
14.9000 0.0000 0.0000 0.0000
15.0000 0.0000 0.0000 0.0000
15.1000 0.0000 0.0000 0.0000
15.2000 0.0000 0.0000 0.0000
15.3000 0.0000 0.0000 0.0000
15.4000 0.0000 0.0000 0.0000
15.5000 0.0000 0.0000 0.0000
15.6000 0.0000 0.0000 0.0000
15.7000 0.0000 0.0000 0.0000
15.8000 0.0000 0.0000 0.0000
15.9000 0.0000 0.0000 0.0000
16.0000 0.0000 0.0000 0.0000
16.1000 0.0000 0.0000 0.0000
16.2000 0.0000 0.0000 0.0000
16.3000 0.0000 0.0000 0.0000
16.4000 0.0000 0.0000 0.0000
16.5000 0.0000 0.0000 0.0000
16.6000 0.0000 0.0000 0.0000
16.7000 0.0000 0.0000 0.0000
16.8000 0.0000 0.0000 0.0000
16.9000 0.0000 0.0000 0.0000
17.0000 0.0000 0.0000 0.0000
17.1000 0.0000 0.0000 0.0000
17.2000 0.0000 0.0000 0.0000
17.3000 0.0000 0.0000 0.0000
17.4000 0.0000 0.0000 0.0000
17.5000 0.0000 0.0000 0.0000
17.6000 0.0000 0.0000 0.0000
17.7000 0.0000 0.0000 0.0000
17.8000 0.0000 0.0000 0.0000
17.9000 0.0000 0.0000 0.0000
18.0000 0.0000 0.0000 0.0000
18.1000 0.0000 0.0000 0.0000
18.2000 0.0000 0.0000 0.0000
18.3000 0.0000 0.0000 0.0000
18.4000 0.0000 0.0000 0.0000
18.5000 0.0000 0.0000 0.0000
18.6000 0.0000 0.0000 0.0000
18.7000 0.0000 0.0000 0.0000
18.8000 0.0000 0.0000 0.0000
18.9000 0.0000 0.0000 0.0000
19.0000 0.0000 0.0000 0.0000
19.1000 0.0000 0.0000 0.0000
19.2000 0.0000 0.0000 0.0000
19.3000 0.0000 0.0000 0.0000
19.4000 0.0000 0.0000 0.0000
19.5000 0.0000 0.0000 0.0000
19.6000 0.0000 0.0000 0.0000
19.7000 0.0000 0.0000 0.0000
19.8000 0.0000 0.0000 0.0000
19.9000 0.0000 0.0000 0.0000
20.0000 0.0000 0.0000 0.0000
20.1000 0.0000 0.0000 0.0000
20.2000 0.0000 0.0000 0.0000
20.3000 0.0000 0.0000 0.0000
20.4000 0.0000 0.0000 0.0000
20.5000 0.0000 0.0000 0.0000
20.6000 0.0000 0.0000 0.0000
20.7000 0.0000 0.0000 0.0000
20.8000 0.0000 0.0000 0.0000
20.9000 0.0000 0.0000 0.0000
21.0000 0.0000 0.0000 0.0000
21.1000 0.0000 0.0000 0.0000
21.2000 0.0000 0.0000 0.0000
21.3000 0.0000 0.0000 0.0000
21.4000 0.0000 0.0000 0.0000
21.5000 0.0000 0.0000 0.0000
21.6000 0.0000 0.0000 0.0000
21.7000 0.0000 0.0000 0.0000
21.8000 0.0000 0.0000 0.0000
21.9000 0.0000 0.0000 0.0000
22.0000 0.0000 0.0000 0.0000
22.1000 0.0000 0.0000 0.0000
22.2000 0.0000 0.0000 0.0000
22.3000 0.0000 0.0000 0.0000
22.4000 0.0000 0.0000 0.0000
22.5000 0.0000 0.0000 0.0000
22.6000 0.0000 0.0000 0.0000
22.7000 0.0000 0.0000 0.0000
22.8000 0.0000 0.0000 0.0000
22.9000 0.0000 0.0000 0.0000
23.0000 0.0000 0.0000 0.0000
23.1000 0.0000 0.0000 0.0000
23.2000 0.0000 0.0000 0.0000
23.3000 0.0000 0.0000 0.0000
23.4000 0.0000 0.0000 0.0000
23.5000 0.0000 0.0000 0.0000
23.6000 0.0000 0.0000 0.0000
23.7000 0.0000 0.0000 0.0000
23.8000 0.0000 0.0000 0.0000
23.9000 0.0000 0.0000 0.0000
24.0000 0.0000 0.0000 0.0000
24.1000 0.0000 0.0000 0.0000
24.2000 0.0000 0.0000 0.0000
24.3000 0.0000 0.0000 0.0000
24.4000 0.0000 0.0000 0.0000
24.5000 0.0000 0.0000 0.0000
24.6000 0.0000 0.0000 0.0000
24.7000 0.0000 0.0000 0.0000
24.8000 0.0000 0.0000 0.0000
24.9000 0.0000 0.0000 0.0000
25.0000 0.0000 0.0000 0.0000
25.1000 0.0000 0.0000 0.0000
25.2000 0.0000 0.0000 0.0000
25.3000 0.0000 0.0000 0.0000
25.4000 0.0000 0.0000 0.0000
25.5000 0.0000 0.0000 0.0000
25.6000 0.0000 0.0000 0.0000
25.7000 0.0000 0.0000 0.0000
25.8000 0.0000 0.0000 0.0000
25.9000 0.0000 0.0000 0.0000
26.0000 0.0000 0.0000 0.0000
26.1000 0.0000 0.0000 0.0000
26.2000 0.0000 0.0000 0.0000
26.3000 0.0000 0.0000 0.0000
26.4000 0.0000 0.0000 0.0000
26.5000 0.0000 0.0000 0.0000
26.6000 0.0000 0.0000 0.0000
26.7000 0.0000 0.0000 0.0000
26.8000 0.0000 0.0000 0.0000
26.9000 0.0000 0.0000 0.0000
27.0000 0.0000 0.0000 0.0000
27.1000 0.0000 0.0000 0.0000
27.2000 0.0000 0.0000 0.0000
27.3000 0.0000 0.0000 0.0000
27.4000 0.0000 0.0000 0.0000
27.5000 0.0000 0.0000 0.0000
27.6000 0.0000 0.0000 0.0000
27.7000 0.0000 0.0000 0.0000
27.8000 0.0000 0.0000 0.0000
27.9000 0.0000 0.0000 0.0000
28.0000 0.0000 0.0000 0.0000
28.1000 0.0000 0.0000 0.0000
28.2000 0.0000 0.0000 0.0000
28.3000 0.0000 0.0000 0.0000
28.4000 0.0000 0.0000 0.0000
28.5000 0.0000 0.0000 0.0000
28.6000 0.0000 0.0000 0.0000
28.7000 0.0000 0.0000 0.0000
28.8000 0.0000 0.0000 0.0000
28.9000 0.0000 0.0000 0.0000
29.0000 0.0000 0.0000 0.0000
29.1000 0.0000 0.0000 0.0000
29.2000 0.0000 0.0000 0.0000
29.3000 0.0000 0.0000 0.0000
29.4000 0.0000 0.0000 0.0000
29.5000 0.0000 0.0000 0.0000
29.6000 0.0000 0.0000 0.0000
29.7000 0.0000 0.0000 0.0000
29.8000 0.0000 0.0000 0.0000
29.9000 0.0000 0.0000 0.0000


==> data/pdf_pcpa_83.txt <==
x        y0     y1     y2
-30.0000 0.0000 0.0000 0.0000
-29.9000 0.0000 0.0000 0.0000
-29.8000 0.0000 0.0000 0.0000
-29.7000 0.0000 0.0000 0.0000
-29.6000 0.0000 0.0000 0.0000
-29.5000 0.0000 0.0000 0.0000
-29.4000 0.0000 0.0000 0.0000
-29.3000 0.0000 0.0000 0.0000
-29.2000 0.0000 0.0000 0.0000
-29.1000 0.0000 0.0000 0.0000
-29.0000 0.0000 0.0000 0.0000
-28.9000 0.0000 0.0000 0.0000
-28.8000 0.0000 0.0000 0.0000
-28.7000 0.0000 0.0000 0.0000
-28.6000 0.0000 0.0000 0.0000
-28.5000 0.0000 0.0000 0.0000
-28.4000 0.0000 0.0000 0.0000
-28.3000 0.0000 0.0000 0.0000
-28.2000 0.0000 0.0000 0.0000
-28.1000 0.0000 0.0000 0.0000
-28.0000 0.0000 0.0000 0.0000
-27.9000 0.0000 0.0000 0.0000
-27.8000 0.0000 0.0000 0.0000
-27.7000 0.0000 0.0000 0.0000
-27.6000 0.0000 0.0000 0.0000
-27.5000 0.0000 0.0000 0.0000
-27.4000 0.0000 0.0000 0.0000
-27.3000 0.0000 0.0000 0.0000
-27.2000 0.0000 0.0000 0.0000
-27.1000 0.0000 0.0000 0.0000
-27.0000 0.0000 0.0000 0.0000
-26.9000 0.0000 0.0000 0.0000
-26.8000 0.0000 0.0000 0.0000
-26.7000 0.0000 0.0000 0.0000
-26.6000 0.0000 0.0000 0.0000
-26.5000 0.0000 0.0000 0.0000
-26.4000 0.0000 0.0000 0.0000
-26.3000 0.0000 0.0000 0.0000
-26.2000 0.0000 0.0000 0.0000
-26.1000 0.0000 0.0000 0.0000
-26.0000 0.0000 0.0000 0.0000
-25.9000 0.0000 0.0000 0.0000
-25.8000 0.0000 0.0000 0.0000
-25.7000 0.0000 0.0000 0.0000
-25.6000 0.0000 0.0000 0.0000
-25.5000 0.0000 0.0000 0.0000
-25.4000 0.0000 0.0000 0.0000
-25.3000 0.0000 0.0000 0.0000
-25.2000 0.0000 0.0000 0.0000
-25.1000 0.0000 0.0000 0.0000
-25.0000 0.0000 0.0000 0.0000
-24.9000 0.0000 0.0000 0.0000
-24.8000 0.0000 0.0000 0.0000
-24.7000 0.0000 0.0000 0.0000
-24.6000 0.0000 0.0000 0.0000
-24.5000 0.0000 0.0000 0.0000
-24.4000 0.0000 0.0000 0.0000
-24.3000 0.0000 0.0000 0.0000
-24.2000 0.0000 0.0000 0.0000
-24.1000 0.0000 0.0000 0.0000
-24.0000 0.0000 0.0000 0.0000
-23.9000 0.0000 0.0000 0.0000
-23.8000 0.0000 0.0000 0.0000
-23.7000 0.0000 0.0000 0.0000
-23.6000 0.0000 0.0000 0.0000
-23.5000 0.0000 0.0000 0.0000
-23.4000 0.0000 0.0000 0.0000
-23.3000 0.0000 0.0000 0.0000
-23.2000 0.0000 0.0000 0.0000
-23.1000 0.0000 0.0000 0.0000
-23.0000 0.0000 0.0000 0.0000
-22.9000 0.0000 0.0000 0.0000
-22.8000 0.0000 0.0000 0.0000
-22.7000 0.0000 0.0000 0.0000
-22.6000 0.0000 0.0000 0.0000
-22.5000 0.0000 0.0000 0.0000
-22.4000 0.0000 0.0000 0.0000
-22.3000 0.0000 0.0000 0.0000
-22.2000 0.0000 0.0000 0.0000
-22.1000 0.0000 0.0000 0.0000
-22.0000 0.0000 0.0000 0.0000
-21.9000 0.0000 0.0000 0.0000
-21.8000 0.0000 0.0000 0.0000
-21.7000 0.0000 0.0000 0.0000
-21.6000 0.0000 0.0000 0.0000
-21.5000 0.0000 0.0000 0.0000
-21.4000 0.0000 0.0000 0.0000
-21.3000 0.0000 0.0000 0.0000
-21.2000 0.0000 0.0000 0.0000
-21.1000 0.0000 0.0000 0.0000
-21.0000 0.0000 0.0000 0.0000
-20.9000 0.0000 0.0000 0.0000
-20.8000 0.0000 0.0000 0.0000
-20.7000 0.0000 0.0000 0.0000
-20.6000 0.0000 0.0000 0.0000
-20.5000 0.0000 0.0000 0.0000
-20.4000 0.0000 0.0000 0.0000
-20.3000 0.0000 0.0000 0.0000
-20.2000 0.0000 0.0000 0.0000
-20.1000 0.0000 0.0000 0.0000
-20.0000 0.0000 0.0000 0.0000
-19.9000 0.0000 0.0000 0.0000
-19.8000 0.0000 0.0000 0.0000
-19.7000 0.0000 0.0000 0.0000
-19.6000 0.0000 0.0000 0.0000
-19.5000 0.0000 0.0000 0.0000
-19.4000 0.0000 0.0000 0.0000
-19.3000 0.0000 0.0000 0.0000
-19.2000 0.0000 0.0000 0.0000
-19.1000 0.0000 0.0000 0.0000
-19.0000 0.0000 0.0000 0.0000
-18.9000 0.0000 0.0000 0.0000
-18.8000 0.0000 0.0000 0.0000
-18.7000 0.0000 0.0000 0.0000
-18.6000 0.0000 0.0000 0.0000
-18.5000 0.0000 0.0000 0.0000
-18.4000 0.0000 0.0000 0.0000
-18.3000 0.0000 0.0000 0.0000
-18.2000 0.0000 0.0000 0.0000
-18.1000 0.0000 0.0000 0.0000
-18.0000 0.0000 0.0000 0.0000
-17.9000 0.0000 0.0000 0.0000
-17.8000 0.0000 0.0000 0.0000
-17.7000 0.0000 0.0000 0.0000
-17.6000 0.0000 0.0000 0.0000
-17.5000 0.0000 0.0000 0.0000
-17.4000 0.0000 0.0000 0.0000
-17.3000 0.0000 0.0000 0.0000
-17.2000 0.0000 0.0000 0.0000
-17.1000 0.0000 0.0000 0.0000
-17.0000 0.0000 0.0000 0.0000
-16.9000 0.0000 0.0000 0.0000
-16.8000 0.0000 0.0000 0.0000
-16.7000 0.0000 0.0000 0.0000
-16.6000 0.0000 0.0000 0.0000
-16.5000 0.0000 0.0000 0.0000
-16.4000 0.0000 0.0000 0.0000
-16.3000 0.0000 0.0000 0.0000
-16.2000 0.0000 0.0000 0.0000
-16.1000 0.0000 0.0000 0.0000
-16.0000 0.0000 0.0000 0.0000
-15.9000 0.0000 0.0000 0.0000
-15.8000 0.0000 0.0000 0.0000
-15.7000 0.0000 0.0000 0.0000
-15.6000 0.0000 0.0000 0.0000
-15.5000 0.0000 0.0000 0.0000
-15.4000 0.0000 0.0000 0.0000
-15.3000 0.0000 0.0000 0.0000
-15.2000 0.0000 0.0000 0.0000
-15.1000 0.0000 0.0000 0.0000
-15.0000 0.0000 0.0000 0.0000
-14.9000 0.0000 0.0000 0.0000
-14.8000 0.0000 0.0000 0.0000
-14.7000 0.0000 0.0000 0.0000
-14.6000 0.0000 0.0000 0.0000
-14.5000 0.0000 0.0000 0.0000
-14.4000 0.0000 0.0000 0.0000
-14.3000 0.0000 0.0000 0.0000
-14.2000 0.0000 0.0000 0.0000
-14.1000 0.0000 0.0000 0.0000
-14.0000 0.0000 0.0000 0.0000
-13.9000 0.0000 0.0000 0.0000
-13.8000 0.0000 0.0000 0.0000
-13.7000 0.0000 0.0000 0.0000
-13.6000 0.0000 0.0000 0.0000
-13.5000 0.0000 0.0000 0.0000
-13.4000 0.0000 0.0000 0.0000
-13.3000 0.0000 0.0000 0.0000
-13.2000 0.0000 0.0000 0.0000
-13.1000 0.0000 0.0000 0.0000
-13.0000 0.0000 0.0000 0.0000
-12.9000 0.0000 0.0000 0.0000
-12.8000 0.0000 0.0000 0.0000
-12.7000 0.0000 0.0000 0.0000
-12.6000 0.0000 0.0000 0.0000
-12.5000 0.0000 0.0000 0.0000
-12.4000 0.0000 0.0000 0.0000
-12.3000 0.0000 0.0000 0.0000
-12.2000 0.0000 0.0000 0.0000
-12.1000 0.0000 0.0000 0.0000
-12.0000 0.0000 0.0000 0.0000
-11.9000 0.0000 0.0000 0.0000
-11.8000 0.0000 0.0000 0.0000
-11.7000 0.0000 0.0000 0.0000
-11.6000 0.0000 0.0000 0.0000
-11.5000 0.0000 0.0000 0.0000
-11.4000 0.0000 0.0000 0.0000
-11.3000 0.0000 0.0000 0.0000
-11.2000 0.0000 0.0000 0.0000
-11.1000 0.0000 0.0000 0.0000
-11.0000 0.0000 0.0000 0.0000
-10.9000 0.0000 0.0000 0.0000
-10.8000 0.0000 0.0000 0.0000
-10.7000 0.0000 0.0000 0.0000
-10.6000 0.0000 0.0000 0.0000
-10.5000 0.0000 0.0000 0.0000
-10.4000 0.0000 0.0000 0.0000
-10.3000 0.0000 0.0000 0.0000
-10.2000 0.0000 0.0000 0.0000
-10.1000 0.0000 0.0000 0.0000
-10.0000 0.0000 0.0000 0.0000
-9.9000 0.0000 0.0000 0.0000
-9.8000 0.0000 0.0000 0.0000
-9.7000 0.0000 0.0000 0.0000
-9.6000 0.0000 0.0000 0.0000
-9.5000 0.0000 0.0000 0.0000
-9.4000 0.0000 0.0000 0.0000
-9.3000 0.0000 0.0000 0.0000
-9.2000 0.0000 0.0000 0.0000
-9.1000 0.0000 0.0000 0.0000
-9.0000 0.0000 0.0000 0.0000
-8.9000 0.0000 0.0000 0.0000
-8.8000 0.0000 0.0000 0.0000
-8.7000 0.0000 0.0000 0.0000
-8.6000 0.0000 0.0000 0.0000
-8.5000 0.0000 0.0000 0.0000
-8.4000 0.0000 0.0000 0.0000
-8.3000 0.0000 0.0000 0.0000
-8.2000 0.0000 0.0000 0.0000
-8.1000 0.0000 0.0000 0.0000
-8.0000 0.0000 0.0000 0.0000
-7.9000 0.0000 0.0000 0.0000
-7.8000 0.0000 0.0000 0.0000
-7.7000 0.0000 0.0000 0.0000
-7.6000 0.0000 0.0000 0.0000
-7.5000 0.0000 0.0000 0.0000
-7.4000 0.0000 0.0000 0.0000
-7.3000 0.0000 0.0000 0.0000
-7.2000 0.0000 0.0000 0.0000
-7.1000 0.0000 0.0000 0.0000
-7.0000 0.0000 0.0000 0.0000
-6.9000 0.0000 0.0000 0.0000
-6.8000 0.0000 0.0000 0.0000
-6.7000 0.0000 0.0000 0.0000
-6.6000 0.0000 0.0000 0.0000
-6.5000 0.0000 0.0000 0.0000
-6.4000 0.0000 0.0000 0.0000
-6.3000 0.0000 0.0000 0.0000
-6.2000 0.0000 0.0000 0.0000
-6.1000 0.0000 0.0000 0.0000
-6.0000 0.0000 0.0000 0.0000
-5.9000 0.0000 0.0000 0.0000
-5.8000 0.0000 0.0000 0.0000
-5.7000 0.0000 0.0000 0.0000
-5.6000 0.0000 0.0000 0.0000
-5.5000 0.0000 0.0000 0.0000
-5.4000 0.0000 0.0000 0.0000
-5.3000 0.0000 0.0000 0.0000
-5.2000 0.0000 0.0000 0.0000
-5.1000 0.0000 0.0000 0.0000
-5.0000 0.0000 0.0000 0.0000
-4.9000 0.0001 0.0000 0.0000
-4.8000 0.0001 0.0000 0.0000
-4.7000 0.0001 0.0000 0.0000
-4.6000 0.0001 0.0000 0.0000
-4.5000 0.0001 0.0000 0.0000
-4.4000 0.0001 0.0000 0.0000
-4.3000 0.0001 0.0000 0.0000
-4.2000 0.0002 0.0000 0.0000
-4.1000 0.0002 0.0000 0.0000
-4.0000 0.0002 0.0000 0.0000
-3.9000 0.0002 0.0000 0.0000
-3.8000 0.0003 0.0000 0.0000
-3.7000 0.0003 0.0000 0.0000
-3.6000 0.0004 0.0000 0.0000
-3.5000 0.0004 0.0000 0.0000
-3.4000 0.0005 0.0000 0.0000
-3.3000 0.0006 0.0000 0.0000
-3.2000 0.0006 0.0000 0.0000
-3.1000 0.0007 0.0000 0.0000
-3.0000 0.0008 0.0000 0.0000
-2.9000 0.0009 0.0000 0.0000
-2.8000 0.0011 0.0000 0.0000
-2.7000 0.0012 0.0000 0.0000
-2.6000 0.0013 0.0000 0.0000
-2.5000 0.0015 0.0000 0.0000
-2.4000 0.0017 0.0000 0.0000
-2.3000 0.0019 0.0000 0.0000
-2.2000 0.0021 0.0000 0.0000
-2.1000 0.0023 0.0000 0.0000
-2.0000 0.0025 0.0000 0.0000
-1.9000 0.0028 0.0000 0.0000
-1.8000 0.0031 0.0000 0.0000
-1.7000 0.0034 0.0000 0.0000
-1.6000 0.0037 0.0000 0.0000
-1.5000 0.0041 0.0000 0.0000
-1.4000 0.0044 0.0000 0.0000
-1.3000 0.0048 0.0000 0.0000
-1.2000 0.0052 0.0000 0.0000
-1.1000 0.0057 0.0000 0.0000
-1.0000 0.0061 0.0000 0.0000
-0.9000 0.0066 0.0000 0.0000
-0.8000 0.0071 0.0000 0.0000
-0.7000 0.0076 0.0000 0.0000
-0.6000 0.0081 0.0000 0.0000
-0.5000 0.0086 0.0000 0.0000
-0.4000 0.0092 0.0000 0.0000
-0.3000 0.0098 0.0002 0.0000
-0.2000 0.0103 0.0012 0.0000
-0.1000 0.0109 0.0057 0.0000
0.0000 0.0115 0.0200 0.1011
0.1000 0.0121 0.0539 0.8989
0.2000 0.0127 0.1107 0.0000
0.3000 0.0133 0.1732 0.0000
0.4000 0.0138 0.2069 0.0000
0.5000 0.0144 0.1885 0.0000
0.6000 0.0150 0.1310 0.0000
0.7000 0.0155 0.0695 0.0000
0.8000 0.0160 0.0281 0.0000
0.9000 0.0165 0.0087 0.0000
1.0000 0.0170 0.0020 0.0000
1.1000 0.0174 0.0004 0.0000
1.2000 0.0178 0.0000 0.0000
1.3000 0.0182 0.0000 0.0000
1.4000 0.0185 0.0000 0.0000
1.5000 0.0188 0.0000 0.0000
1.6000 0.0191 0.0000 0.0000
1.7000 0.0193 0.0000 0.0000
1.8000 0.0195 0.0000 0.0000
1.9000 0.0196 0.0000 0.0000
2.0000 0.0197 0.0000 0.0000
2.1000 0.0197 0.0000 0.0000
2.2000 0.0197 0.0000 0.0000
2.3000 0.0196 0.0000 0.0000
2.4000 0.0195 0.0000 0.0000
2.5000 0.0193 0.0000 0.0000
2.6000 0.0191 0.0000 0.0000
2.7000 0.0188 0.0000 0.0000
2.8000 0.0185 0.0000 0.0000
2.9000 0.0182 0.0000 0.0000
3.0000 0.0178 0.0000 0.0000
3.1000 0.0174 0.0000 0.0000
3.2000 0.0170 0.0000 0.0000
3.3000 0.0165 0.0000 0.0000
3.4000 0.0160 0.0000 0.0000
3.5000 0.0155 0.0000 0.0000
3.6000 0.0150 0.0000 0.0000
3.7000 0.0144 0.0000 0.0000
3.8000 0.0139 0.0000 0.0000
3.9000 0.0133 0.0000 0.0000
4.0000 0.0127 0.0000 0.0000
4.1000 0.0121 0.0000 0.0000
4.2000 0.0115 0.0000 0.0000
4.3000 0.0109 0.0000 0.0000
4.4000 0.0103 0.0000 0.0000
4.5000 0.0098 0.0000 0.0000
4.6000 0.0092 0.0000 0.0000
4.7000 0.0087 0.0000 0.0000
4.8000 0.0081 0.0000 0.0000
4.9000 0.0076 0.0000 0.0000
5.0000 0.0071 0.0000 0.0000
5.1000 0.0066 0.0000 0.0000
5.2000 0.0061 0.0000 0.0000
5.3000 0.0057 0.0000 0.0000
5.4000 0.0052 0.0000 0.0000
5.5000 0.0048 0.0000 0.0000
5.6000 0.0044 0.0000 0.0000
5.7000 0.0041 0.0000 0.0000
5.8000 0.0037 0.0000 0.0000
5.9000 0.0034 0.0000 0.0000
6.0000 0.0031 0.0000 0.0000
6.1000 0.0028 0.0000 0.0000
6.2000 0.0025 0.0000 0.0000
6.3000 0.0023 0.0000 0.0000
6.4000 0.0021 0.0000 0.0000
6.5000 0.0019 0.0000 0.0000
6.6000 0.0017 0.0000 0.0000
6.7000 0.0015 0.0000 0.0000
6.8000 0.0013 0.0000 0.0000
6.9000 0.0012 0.0000 0.0000
7.0000 0.0011 0.0000 0.0000
7.1000 0.0009 0.0000 0.0000
7.2000 0.0008 0.0000 0.0000
7.3000 0.0007 0.0000 0.0000
7.4000 0.0006 0.0000 0.0000
7.5000 0.0006 0.0000 0.0000
7.6000 0.0005 0.0000 0.0000
7.7000 0.0004 0.0000 0.0000
7.8000 0.0004 0.0000 0.0000
7.9000 0.0003 0.0000 0.0000
8.0000 0.0003 0.0000 0.0000
8.1000 0.0002 0.0000 0.0000
8.2000 0.0002 0.0000 0.0000
8.3000 0.0002 0.0000 0.0000
8.4000 0.0002 0.0000 0.0000
8.5000 0.0001 0.0000 0.0000
8.6000 0.0001 0.0000 0.0000
8.7000 0.0001 0.0000 0.0000
8.8000 0.0001 0.0000 0.0000
8.9000 0.0001 0.0000 0.0000
9.0000 0.0001 0.0000 0.0000
9.1000 0.0001 0.0000 0.0000
9.2000 0.0000 0.0000 0.0000
9.3000 0.0000 0.0000 0.0000
9.4000 0.0000 0.0000 0.0000
9.5000 0.0000 0.0000 0.0000
9.6000 0.0000 0.0000 0.0000
9.7000 0.0000 0.0000 0.0000
9.8000 0.0000 0.0000 0.0000
9.9000 0.0000 0.0000 0.0000
10.0000 0.0000 0.0000 0.0000
10.1000 0.0000 0.0000 0.0000
10.2000 0.0000 0.0000 0.0000
10.3000 0.0000 0.0000 0.0000
10.4000 0.0000 0.0000 0.0000
10.5000 0.0000 0.0000 0.0000
10.6000 0.0000 0.0000 0.0000
10.7000 0.0000 0.0000 0.0000
10.8000 0.0000 0.0000 0.0000
10.9000 0.0000 0.0000 0.0000
11.0000 0.0000 0.0000 0.0000
11.1000 0.0000 0.0000 0.0000
11.2000 0.0000 0.0000 0.0000
11.3000 0.0000 0.0000 0.0000
11.4000 0.0000 0.0000 0.0000
11.5000 0.0000 0.0000 0.0000
11.6000 0.0000 0.0000 0.0000
11.7000 0.0000 0.0000 0.0000
11.8000 0.0000 0.0000 0.0000
11.9000 0.0000 0.0000 0.0000
12.0000 0.0000 0.0000 0.0000
12.1000 0.0000 0.0000 0.0000
12.2000 0.0000 0.0000 0.0000
12.3000 0.0000 0.0000 0.0000
12.4000 0.0000 0.0000 0.0000
12.5000 0.0000 0.0000 0.0000
12.6000 0.0000 0.0000 0.0000
12.7000 0.0000 0.0000 0.0000
12.8000 0.0000 0.0000 0.0000
12.9000 0.0000 0.0000 0.0000
13.0000 0.0000 0.0000 0.0000
13.1000 0.0000 0.0000 0.0000
13.2000 0.0000 0.0000 0.0000
13.3000 0.0000 0.0000 0.0000
13.4000 0.0000 0.0000 0.0000
13.5000 0.0000 0.0000 0.0000
13.6000 0.0000 0.0000 0.0000
13.7000 0.0000 0.0000 0.0000
13.8000 0.0000 0.0000 0.0000
13.9000 0.0000 0.0000 0.0000
14.0000 0.0000 0.0000 0.0000
14.1000 0.0000 0.0000 0.0000
14.2000 0.0000 0.0000 0.0000
14.3000 0.0000 0.0000 0.0000
14.4000 0.0000 0.0000 0.0000
14.5000 0.0000 0.0000 0.0000
14.6000 0.0000 0.0000 0.0000
14.7000 0.0000 0.0000 0.0000
14.8000 0.0000 0.0000 0.0000
14.9000 0.0000 0.0000 0.0000
15.0000 0.0000 0.0000 0.0000
15.1000 0.0000 0.0000 0.0000
15.2000 0.0000 0.0000 0.0000
15.3000 0.0000 0.0000 0.0000
15.4000 0.0000 0.0000 0.0000
15.5000 0.0000 0.0000 0.0000
15.6000 0.0000 0.0000 0.0000
15.7000 0.0000 0.0000 0.0000
15.8000 0.0000 0.0000 0.0000
15.9000 0.0000 0.0000 0.0000
16.0000 0.0000 0.0000 0.0000
16.1000 0.0000 0.0000 0.0000
16.2000 0.0000 0.0000 0.0000
16.3000 0.0000 0.0000 0.0000
16.4000 0.0000 0.0000 0.0000
16.5000 0.0000 0.0000 0.0000
16.6000 0.0000 0.0000 0.0000
16.7000 0.0000 0.0000 0.0000
16.8000 0.0000 0.0000 0.0000
16.9000 0.0000 0.0000 0.0000
17.0000 0.0000 0.0000 0.0000
17.1000 0.0000 0.0000 0.0000
17.2000 0.0000 0.0000 0.0000
17.3000 0.0000 0.0000 0.0000
17.4000 0.0000 0.0000 0.0000
17.5000 0.0000 0.0000 0.0000
17.6000 0.0000 0.0000 0.0000
17.7000 0.0000 0.0000 0.0000
17.8000 0.0000 0.0000 0.0000
17.9000 0.0000 0.0000 0.0000
18.0000 0.0000 0.0000 0.0000
18.1000 0.0000 0.0000 0.0000
18.2000 0.0000 0.0000 0.0000
18.3000 0.0000 0.0000 0.0000
18.4000 0.0000 0.0000 0.0000
18.5000 0.0000 0.0000 0.0000
18.6000 0.0000 0.0000 0.0000
18.7000 0.0000 0.0000 0.0000
18.8000 0.0000 0.0000 0.0000
18.9000 0.0000 0.0000 0.0000
19.0000 0.0000 0.0000 0.0000
19.1000 0.0000 0.0000 0.0000
19.2000 0.0000 0.0000 0.0000
19.3000 0.0000 0.0000 0.0000
19.4000 0.0000 0.0000 0.0000
19.5000 0.0000 0.0000 0.0000
19.6000 0.0000 0.0000 0.0000
19.7000 0.0000 0.0000 0.0000
19.8000 0.0000 0.0000 0.0000
19.9000 0.0000 0.0000 0.0000
20.0000 0.0000 0.0000 0.0000
20.1000 0.0000 0.0000 0.0000
20.2000 0.0000 0.0000 0.0000
20.3000 0.0000 0.0000 0.0000
20.4000 0.0000 0.0000 0.0000
20.5000 0.0000 0.0000 0.0000
20.6000 0.0000 0.0000 0.0000
20.7000 0.0000 0.0000 0.0000
20.8000 0.0000 0.0000 0.0000
20.9000 0.0000 0.0000 0.0000
21.0000 0.0000 0.0000 0.0000
21.1000 0.0000 0.0000 0.0000
21.2000 0.0000 0.0000 0.0000
21.3000 0.0000 0.0000 0.0000
21.4000 0.0000 0.0000 0.0000
21.5000 0.0000 0.0000 0.0000
21.6000 0.0000 0.0000 0.0000
21.7000 0.0000 0.0000 0.0000
21.8000 0.0000 0.0000 0.0000
21.9000 0.0000 0.0000 0.0000
22.0000 0.0000 0.0000 0.0000
22.1000 0.0000 0.0000 0.0000
22.2000 0.0000 0.0000 0.0000
22.3000 0.0000 0.0000 0.0000
22.4000 0.0000 0.0000 0.0000
22.5000 0.0000 0.0000 0.0000
22.6000 0.0000 0.0000 0.0000
22.7000 0.0000 0.0000 0.0000
22.8000 0.0000 0.0000 0.0000
22.9000 0.0000 0.0000 0.0000
23.0000 0.0000 0.0000 0.0000
23.1000 0.0000 0.0000 0.0000
23.2000 0.0000 0.0000 0.0000
23.3000 0.0000 0.0000 0.0000
23.4000 0.0000 0.0000 0.0000
23.5000 0.0000 0.0000 0.0000
23.6000 0.0000 0.0000 0.0000
23.7000 0.0000 0.0000 0.0000
23.8000 0.0000 0.0000 0.0000
23.9000 0.0000 0.0000 0.0000
24.0000 0.0000 0.0000 0.0000
24.1000 0.0000 0.0000 0.0000
24.2000 0.0000 0.0000 0.0000
24.3000 0.0000 0.0000 0.0000
24.4000 0.0000 0.0000 0.0000
24.5000 0.0000 0.0000 0.0000
24.6000 0.0000 0.0000 0.0000
24.7000 0.0000 0.0000 0.0000
24.8000 0.0000 0.0000 0.0000
24.9000 0.0000 0.0000 0.0000
25.0000 0.0000 0.0000 0.0000
25.1000 0.0000 0.0000 0.0000
25.2000 0.0000 0.0000 0.0000
25.3000 0.0000 0.0000 0.0000
25.4000 0.0000 0.0000 0.0000
25.5000 0.0000 0.0000 0.0000
25.6000 0.0000 0.0000 0.0000
25.7000 0.0000 0.0000 0.0000
25.8000 0.0000 0.0000 0.0000
25.9000 0.0000 0.0000 0.0000
26.0000 0.0000 0.0000 0.0000
26.1000 0.0000 0.0000 0.0000
26.2000 0.0000 0.0000 0.0000
26.3000 0.0000 0.0000 0.0000
26.4000 0.0000 0.0000 0.0000
26.5000 0.0000 0.0000 0.0000
26.6000 0.0000 0.0000 0.0000
26.7000 0.0000 0.0000 0.0000
26.8000 0.0000 0.0000 0.0000
26.9000 0.0000 0.0000 0.0000
27.0000 0.0000 0.0000 0.0000
27.1000 0.0000 0.0000 0.0000
27.2000 0.0000 0.0000 0.0000
27.3000 0.0000 0.0000 0.0000
27.4000 0.0000 0.0000 0.0000
27.5000 0.0000 0.0000 0.0000
27.6000 0.0000 0.0000 0.0000
27.7000 0.0000 0.0000 0.0000
27.8000 0.0000 0.0000 0.0000
27.9000 0.0000 0.0000 0.0000
28.0000 0.0000 0.0000 0.0000
28.1000 0.0000 0.0000 0.0000
28.2000 0.0000 0.0000 0.0000
28.3000 0.0000 0.0000 0.0000
28.4000 0.0000 0.0000 0.0000
28.5000 0.0000 0.0000 0.0000
28.6000 0.0000 0.0000 0.0000
28.7000 0.0000 0.0000 0.0000
28.8000 0.0000 0.0000 0.0000
28.9000 0.0000 0.0000 0.0000
29.0000 0.0000 0.0000 0.0000
29.1000 0.0000 0.0000 0.0000
29.2000 0.0000 0.0000 0.0000
29.3000 0.0000 0.0000 0.0000
29.4000 0.0000 0.0000 0.0000
29.5000 0.0000 0.0000 0.0000
29.6000 0.0000 0.0000 0.0000
29.7000 0.0000 0.0000 0.0000
29.8000 0.0000 0.0000 0.0000
29.9000 0.0000 0.0000 0.0000

